The Open Images Dataset V4: Unified image classification, object detection, and visual relationship detection at scale

We present Open Images V4, a dataset of 9.2M images with unified annotations for image classification, object detection and visual relationship detection. The images have a Creative Commons Attribution license that allows to share and adapt the material, and they have been collected from Flickr without a predefined list of class names or tags, leading to natural class statistics and avoiding an initial design bias. Open Images V4 offers large scale across several dimensions: 30.1M image-level labels for 19.8k concepts, 15.4M bounding boxes for 600 object classes, and 375k visual relationship annotations involving 57 classes. For object detection in particular, we provide 15x more bounding boxes than the next largest datasets (15.4M boxes on 1.9M images). The images often show complex scenes with several objects (8 annotated objects per image on average). We annotated visual relationships between them, which support visual relationship detection, an emerging task that requires structured reasoning. We provide in-depth comprehensive statistics about the dataset, we validate the quality of the annotations, we study how the performance of several modern models evolves with increasing amounts of training data, and we demonstrate two applications made possible by having unified annotations of multiple types coexisting in the same images. We hope that the scale, quality, and variety of Open Images V4 will foster further research and innovation even beyond the areas of image classification, object detection, and visual relationship detection.

==> data/area_distrib/AreaDistrib_COCO_train2017.txt <==
X	F
0.0001	0.0
0.00011497569953977356	0.0
0.00013219411484660288	0.0
0.00015199110829529331	0.0
0.00017475284000076829	0.0
0.00020092330025650479	0.0
0.00023101297000831605	0.0
0.00026560877829466864	0.0
0.00030538555088334158	0.00011765439492109508
0.0003511191734215131	0.00023530878984219015
0.00040370172585965538	0.00035296318476328521
0.00046415888336127822	0.00058827197460547534
0.00053366992312063122	0.0010588895542898557
0.00061359072734131761	0.0021177791085797114
0.00070548023107186452	0.0030590142679484721
0.00081113083078968723	0.0044708670070016127
0.0009326033468832199	0.0064709917206602291
0.0010722672220103231	0.0094123515936876054
0.0012328467394420659	0.014589144970215788
0.0014174741629268048	0.021648408665481494
0.0016297508346206436	0.031060760259169099
0.0018738174228603831	0.041649655802067656
0.0021544346900318843	0.054121021663703736
0.0024770763559917113	0.078946098992054792
0.0028480358684358021	0.11141871199027703
0.0032745491628777285	0.14824453760057979
0.0037649358067924675	0.1958945675436233
0.0043287612810830618	0.25966324959085685
0.0049770235643321137	0.33319724641654125
0.0057223676593502202	0.43273286451978765
0.006579332246575682	0.55662294237170074
0.0075646332755462909	0.70204377449417432
0.0086974900261778346	0.8821726531183709
0.01	1.1032452611751085
0.011497569953977356	1.3606730772624644
0.013219411484660288	1.6625742546299944
0.015199110829529331	2.0077722493284873
0.017475284000076849	2.4208568298964521
0.02009233002565048	2.8998278716202304
0.023101297000831605	3.4525682189595353
0.026560877829466867	4.0657829252882829
0.030538555088334154	4.7711210228402479
0.035111917342151307	5.5608173215506378
0.040370172585965536	6.4468725697014051
0.046415888336127822	7.4343459062741566
0.053366992312063127	8.543238578405477
0.061359072734131756	9.7359011797206172
0.070548023107186456	11.031276067801874
0.081113083078968723	12.440069792587067
0.093260334688321997	13.947575554711058
0.10722672220103231	15.57226509417646
0.12328467394420659	17.275665423844075
0.14174741629268048	19.058364815688506
0.16297508346206452	20.932716981176473
0.18738174228603849	22.889544877504125
0.21544346900318845	24.94084925295342
0.24770763559917114	27.010507714010402
0.2848035868435802	29.157347458135625
0.32745491628777285	31.352307849783575
0.37649358067924676	33.553974541942026
0.43287612810830617	35.807997439840364
0.49770235643321137	38.063549844872675
0.57223676593502204	40.33416201245489
0.65793322465756821	42.655130261063334
0.75646332755462908	44.960215166357429
0.86974900261778343	47.235180546551724
1.0	49.547207061146167
1.1497569953977356	51.826290345162697
1.3219411484660286	54.089607940259803
1.5199110829529332	56.319158724014557
1.7475284000076829	58.535414561143227
2.009233002565046	60.739199032410262
2.310129700083158	62.891215569912013
2.6560877829466896	65.025701602570521
3.0538555088334185	67.144774909494359
3.5111917342151346	69.224904611699316
4.037017258596558	71.244089337335154
4.641588833612782	73.207270570988541
5.3366992312063131	75.103741762721668
6.1359072734131761	76.996448013817329
7.0548023107186451	78.782088765534795
8.1113083078968717	80.495725027560539
9.3260334688321986	82.166064472255329
10.722672220103231	83.77840030025402
12.32846739442066	85.327085100600399
14.174741629268048	86.826002091895148
16.297508346206435	88.239501992477187
18.738174228603832	89.599704452159969
21.544346900318867	90.883196246354188
24.770763559917139	92.114331834808524
28.480358684358048	93.281345778030868
32.745491628777316	94.378825973854845
37.649358067924716	95.40383106240742
43.287612810830616	96.354596227764787
49.770235643321136	97.189354159729959
57.223676593502205	97.911516835755634
65.79332246575683	98.537555871130778
75.646332755462907	99.077589543818604
86.974900261778345	99.999999999999986


==> data/area_distrib/AreaDistrib_ILSVRC-DET_train2014.txt <==
X	F
0.0001	0.0
0.00011497569953977356	0.0
0.00013219411484660288	0.0
0.00015199110829529331	0.0
0.00017475284000076829	0.0
0.00020092330025650479	0.0
0.00023101297000831605	0.0
0.00026560877829466864	0.0
0.00030538555088334158	0.0
0.0003511191734215131	0.0
0.00040370172585965538	0.0
0.00046415888336127822	0.0
0.00053366992312063122	0.0
0.00061359072734131761	0.0
0.00070548023107186452	0.0
0.00081113083078968723	0.0
0.0009326033468832199	0.0
0.0010722672220103231	0.0
0.0012328467394420659	0.0
0.0014174741629268048	0.0
0.0016297508346206436	0.0
0.0018738174228603831	0.0
0.0021544346900318843	0.0
0.0024770763559917113	0.0
0.0028480358684358021	0.0
0.0032745491628777285	0.0
0.0037649358067924675	0.0
0.0043287612810830618	0.0
0.0049770235643321137	0.00020885285480967239
0.0057223676593502202	0.00020885285480967239
0.006579332246575682	0.00020885285480967239
0.0075646332755462909	0.00020885285480967239
0.0086974900261778346	0.00041770570961934477
0.01	0.00062655856442901713
0.011497569953977356	0.001044264274048362
0.013219411484660288	0.0018796756932870514
0.015199110829529331	0.0029239399673354136
0.017475284000076849	0.0060567327894804996
0.02009233002565048	0.0093983784664352574
0.023101297000831605	0.017334786949202808
0.026560877829466867	0.029239399673354136
0.030538555088334154	0.045738775203318253
0.035111917342151307	0.064535532136188761
0.040370172585965536	0.094401490373971914
0.046415888336127822	0.1361720613359064
0.053366992312063127	0.19089150929604057
0.061359072734131756	0.26440771418904524
0.070548023107186456	0.34920197324177227
0.081113083078968723	0.45446381206584718
0.093260334688321997	0.59042702054694396
0.10722672220103231	0.73474434322042759
0.12328467394420659	0.89723186426235269
0.14174741629268048	1.1004456919921639
0.16297508346206452	1.3328989193953293
0.18738174228603849	1.5883259608275586
0.21544346900318845	1.8821819275447678
0.24770763559917114	2.2194792880623888
0.2848035868435802	2.5784973454802156
0.32745491628777285	2.9863869709235056
0.37649358067924676	3.4333320802162044
0.43287612810830617	3.9228831718900765
0.49770235643321137	4.4525340116874057
0.57223676593502204	5.0513151464267363
0.65793322465756821	5.6739055066143695
0.75646332755462908	6.3593605760997143
0.86974900261778343	7.1122751176885828
1.0	7.9109284344807698
1.1497569953977356	8.78435107329482
1.3219411484660286	9.7408971483231195
1.5199110829529332	10.738378382894116
1.7475284000076829	11.782433804087667
2.009233002565046	12.891442463127028
2.310129700083158	14.085454234073925
2.6560877829466896	15.334812011545385
3.0538555088334185	16.680659807938913
3.5111917342151346	18.111301863385169
4.037017258596558	19.643237553414117
4.641588833612782	21.256417003964028
5.3366992312063131	23.012242954348945
6.1359072734131761	24.862052689398215
7.0548023107186451	26.849287602912248
8.1113083078968717	28.917348571237625
9.3260334688321986	31.147479354895307
10.722672220103231	33.523807136919757
12.32846739442066	36.051344385826411
14.174741629268048	38.790658429510074
16.297508346206435	41.753236174985275
18.738174228603832	44.975209166134093
21.544346900318867	48.555573656136303
24.770763559917139	52.37883401628217
28.480358684358048	56.451255832215971
32.745491628777316	60.928225627916106
37.649358067924716	65.717012735847078
43.287612810830616	70.811142717509796
49.770235643321136	76.312326913196571
57.223676593502205	82.062463711816477
65.79332246575683	88.06865411043303
75.646332755462907	93.928020952118388
86.974900261778345	100.0


==> data/area_distrib/AreaDistrib_OpenImagesV4_train.txt <==
X	F
0.0001	0.00013125536643034623
0.00011497569953977356	0.00032084645127417966
0.00013219411484660288	0.00042293395849778229
0.00015199110829529331	0.00048856164171295544
0.00017475284000076829	0.00050314557131632724
0.00020092330025650479	0.001101086685054571
0.00023101297000831605	0.0018156992356197893
0.00026560877829466864	0.0020709180036787957
0.00030538555088334158	0.0023698885605479177
0.0003511191734215131	0.002778238589442328
0.00040370172585965538	0.0042949672681929958
0.00046415888336127822	0.0060596227502009844
0.00053366992312063122	0.0069054906671965491
0.00061359072734131761	0.0097274810454489932
0.00070548023107186452	0.011112954357769315
0.00081113083078968723	0.014255791187295939
0.0009326033468832199	0.018944524554779976
0.0010722672220103231	0.021627967601800389
0.0012328467394420659	0.029583501200439708
0.0014174741629268048	0.033878468468632704
0.0016297508346206436	0.040674579663803966
0.0018738174228603831	0.054295969913353233
0.0021544346900318843	0.063892195592371887
0.0024770763559917113	0.083791967536172712
0.0028480358684358021	0.09942594007098729
0.0032745491628777285	0.13032199493573046
0.0037649358067924675	0.15827209602059253
0.0043287612810830618	0.19596426208050696
0.0049770235643321137	0.24948728372488149
0.0057223676593502202	0.31891408060173299
0.006579332246575682	0.40452903933832718
0.0075646332755462909	0.50134445601031086
0.0086974900261778346	0.64078140694814867
0.01	0.7980617957557119
0.011497569953977356	1.0023316057453391
0.013219411484660288	1.2307961549469602
0.015199110829529331	1.5031583322547304
0.017475284000076849	1.8566436179812562
0.02009233002565048	2.2425708551104826
0.023101297000831605	2.685047279276783
0.026560877829466867	3.1977161566241121
0.030538555088334154	3.7935498925346689
0.035111917342151307	4.4473109968298186
0.040370172585965536	5.1913028735810292
0.046415888336127822	6.0242202610888
0.053366992312063127	6.9183099413179132
0.061359072734131756	7.9053284209797123
0.070548023107186456	8.9893519083983389
0.081113083078968723	10.14584294201612
0.093260334688321997	11.416314677449053
0.10722672220103231	12.759735228758052
0.12328467394420659	14.224749293135163
0.14174741629268048	15.751278372579296
0.16297508346206452	17.368286151282749
0.18738174228603849	19.059110489673667
0.21544346900318845	20.832173607097999
0.24770763559917114	22.655704412914801
0.2848035868435802	24.544607683178715
0.32745491628777285	26.503076297650711
0.37649358067924676	28.484740652156873
0.43287612810830617	30.505395142457647
0.49770235643321137	32.57695483903899
0.57223676593502204	34.70125731703093
0.65793322465756821	36.898515902863736
0.75646332755462908	39.143026420611463
0.86974900261778343	41.442941286922405
1.0	43.775845001996174
1.1497569953977356	46.102696386284542
1.3219411484660286	48.40444882772551
1.5199110829529332	50.687030693702845
1.7475284000076829	52.961511186785508
2.009233002565046	55.254877868704533
2.310129700083158	57.566853644797462
2.6560877829466896	59.892501854893553
3.0538555088334185	62.218660502525758
3.5111917342151346	64.526786121203401
4.037017258596558	66.78050639049566
4.641588833612782	68.967964575634994
5.3366992312063131	71.083319812815262
6.1359072734131761	73.130575390712593
7.0548023107186451	75.123359991541321
8.1113083078968717	77.07638880027126
9.3260334688321986	78.992396303703046
10.722672220103231	80.875342038723986
12.32846739442066	82.723475933781671
14.174741629268048	84.529673739264865
16.297508346206435	86.267932308690746
18.738174228603832	87.936596366049343
21.544346900318867	89.499599853431505
24.770763559917139	90.947871566623945
28.480358684358048	92.277481136598553
32.745491628777316	93.501481180350339
37.649358067924716	94.617049707501053
43.287612810830616	95.627839992416341
49.770235643321136	96.540670022185793
57.223676593502205	97.366054810053427
65.79332246575683	98.115603163983522
75.646332755462907	98.805736588709479
86.974900261778345	99.999999999999986


==> data/area_distrib/AreaDistrib_PASCAL_VOC2012_Main_train.txt <==
X	F
0.0001	0.0
0.00011497569953977356	0.0
0.00013219411484660288	0.0
0.00015199110829529331	0.0
0.00017475284000076829	0.0
0.00020092330025650479	0.0
0.00023101297000831605	0.0
0.00026560877829466864	0.0
0.00030538555088334158	0.0
0.0003511191734215131	0.0
0.00040370172585965538	0.0
0.00046415888336127822	0.0
0.00053366992312063122	0.0
0.00061359072734131761	0.0
0.00070548023107186452	0.0
0.00081113083078968723	0.0
0.0009326033468832199	0.0
0.0010722672220103231	0.0
0.0012328467394420659	0.0
0.0014174741629268048	0.0
0.0016297508346206436	0.0
0.0018738174228603831	0.0
0.0021544346900318843	0.0
0.0024770763559917113	0.0
0.0028480358684358021	0.0
0.0032745491628777285	0.0
0.0037649358067924675	0.0
0.0043287612810830618	0.0
0.0049770235643321137	0.0
0.0057223676593502202	0.0
0.006579332246575682	0.0
0.0075646332755462909	0.0
0.0086974900261778346	0.0
0.01	0.0
0.011497569953977356	0.0
0.013219411484660288	0.0
0.015199110829529331	0.0
0.017475284000076849	0.019018638265500192
0.02009233002565048	0.025358184354000255
0.023101297000831605	0.05071636870800051
0.026560877829466867	0.10143273741600102
0.030538555088334154	0.12679092177000129
0.035111917342151307	0.23456320527450236
0.040370172585965536	0.36769367313300372
0.046415888336127822	0.55154050969950563
0.053366992312063127	0.7036896158235072
0.061359072734131756	0.91923418283250935
0.070548023107186456	1.1347787498415114
0.081113083078968723	1.4517560542665147
0.093260334688321997	1.7497147204260177
0.10722672220103231	2.1871434005325221
0.12328467394420659	2.7450234563205278
0.14174741629268048	3.3472803347280338
0.16297508346206452	4.0065931279320406
0.18738174228603849	4.665905921136047
0.21544346900318845	5.4710282743755547
0.24770763559917114	6.3141879041460633
0.2848035868435802	7.4045898313680745
0.32745491628777285	8.4759731203245856
0.37649358067924676	9.4966400405730962
0.43287612810830617	10.561683783441106
0.49770235643321137	11.950044376822619
0.57223676593502204	13.522251806770635
0.65793322465756821	14.954989222771649
0.75646332755462908	16.381387092684164
0.86974900261778343	18.004310891340182
1.0	19.804741980474201
1.1497569953977356	21.617852161785219
1.3219411484660286	23.354887790034237
1.5199110829529332	25.085583872194753
1.7475284000076829	26.955749968302271
2.009233002565046	28.838595156586791
2.310129700083158	30.740458983136811
2.6560877829466896	32.718397362748831
3.0538555088334185	34.791428933688351
3.5111917342151346	36.807404589831371
4.037017258596558	39.051603905160391
4.641588833612782	41.175351844807913
5.3366992312063131	43.679472549765435
6.1359072734131761	46.164574616457458
7.0548023107186451	48.66869532141498
8.1113083078968717	51.248890579434509
9.3260334688321986	53.936858120958533
10.722672220103231	56.59946747812856
12.32846739442066	59.217700012679089
14.174741629268048	62.127551667300615
16.297508346206435	65.037403321922142
18.738174228603832	68.016989983517178
21.544346900318867	71.040953467731711
24.770763559917139	74.121972866742738
28.480358684358048	77.158615443134266
32.745491628777316	80.252313934322302
37.649358067924716	82.946621021934831
43.287612810830616	85.888170406998867
49.770235643321136	88.855077976416894
57.223676593502205	91.828325091923418
65.79332246575683	94.57968809433244
75.646332755462907	97.121846075820969
86.974900261778345	100.0


==> data/class_distrib/ClassDistrib_COCO_train2017.txt <==
AccPercent	Percent	CategName	Count	Position
100.000000000	30.266874836	1	257253	1
69.733125164	5.121836722	3	43533	2
64.611288442	4.479445237	62	38073	3
60.131843205	2.832758201	84	24077	4
57.299085004	2.831934622	44	24070	5
54.467150382	2.420615825	47	20574	6
52.046534557	1.846581383	67	15695	7
50.199953174	1.685159933	51	14323	8
48.514793241	1.510914184	10	12842	9
47.003879056	1.452087125	31	12342	10
45.551791931	1.325373640	28	11265	11
44.226418291	1.244309953	9	10576	12
42.982108338	1.240309713	16	10542	13
41.741798626	1.173011557	8	9970	14
40.568787068	1.155363439	15	9820	15
39.413423629	1.085123931	20	9223	16
38.328299698	1.081829616	52	9195	17
37.246470082	1.035591547	38	8802	18
36.210878535	1.025237985	27	8714	19
35.185640550	1.018178738	4	8654	20
34.167461812	1.015472693	64	8631	21
33.151989119	0.942880102	21	8014	22
32.209109017	0.922290632	46	7839	23
31.286818386	0.912995956	49	7760	24
30.373822429	0.912760648	57	7758	25
29.461061781	0.854286551	56	7261	26
28.606775230	0.830167457	2	7056	27
27.776607773	0.824167097	60	7005	28
26.952440676	0.779223224	35	6623	29
26.173217452	0.773811135	86	6577	30
25.399406317	0.772634593	19	6567	31
24.626771724	0.758633753	32	6448	32
23.868137971	0.755574746	77	6422	33
23.112563224	0.743574026	85	6320	34
22.368989198	0.741456252	55	6302	35
21.627532946	0.741103290	37	6299	36
20.886429656	0.740750327	61	6296	37
20.145679329	0.724631713	50	6159	38
19.421047616	0.719101970	33	6112	39
18.701945646	0.717101850	42	6095	40
17.984843797	0.713101610	6	6061	41
17.271742187	0.683217464	59	5807	42
16.588524723	0.682746847	72	5803	43
15.905777876	0.679923148	63	5779	44
15.225854728	0.679570186	53	5776	45
14.546284542	0.670628473	75	5700	46
13.875656069	0.659921948	81	5609	47
13.215734121	0.651333198	41	5536	48
12.564400923	0.647097649	18	5500	49
11.917303273	0.645215183	22	5484	50
11.272088090	0.644038642	48	5474	51
10.628049448	0.619919548	24	5269	52
10.008129900	0.603447972	5	5129	53
9.404681928	0.603330317	25	5128	54
8.801351611	0.583564426	73	4960	55
8.217787185	0.565563346	43	4807	56
7.652223839	0.560739527	17	4766	57
7.091484313	0.556386324	88	4729	58
6.535097988	0.537679320	7	4570	59
5.997418669	0.512501338	54	4356	60
5.484917330	0.493206063	65	4192	61
4.991711267	0.488146936	70	4149	62
4.503564332	0.440849980	40	3747	63
4.062714351	0.392258830	79	3334	64
3.670455521	0.385081928	39	3273	65
3.285373593	0.339314477	58	2884	66
2.946059116	0.335784853	76	2854	67
2.610274264	0.315430691	36	2681	68
2.294843573	0.315430691	34	2681	69
1.979412882	0.309900947	82	2634	70
1.669511935	0.266015961	74	2261	71
1.403495974	0.233308116	13	1983	72
1.170187858	0.228837260	90	1945	73
0.941350599	0.219424930	11	1865	74
0.721925668	0.196717685	78	1672	75
0.525207983	0.172245629	87	1464	76
0.352962354	0.152244429	23	1294	77
0.200717925	0.150950233	14	1283	78
0.049767692	0.026472177	80	225	79
0.023295515	0.023295515	89	198	80


==> data/class_distrib/ClassDistrib_ILSVRC-DET_train2014.txt <==
AccPercent	Percent	CategName	Count	Position
100.000000000	15.563055678	dog	74517	1
84.436944322	12.584402484	person	60255	2
71.852541838	7.979415506	bird	38206	3
63.873126333	2.257903498	car	10811	4
61.615222835	2.013755020	chair	9642	5
59.601467815	1.931884872	vessel	9250	6
57.669582943	1.831844564	monkey	8771	7
55.837738379	1.816180632	snake	8696	8
54.021557747	1.733266222	table	8299	9
52.288291525	1.234735499	lizard	5912	10
51.053556026	0.917279823	butterfly	4392	11
50.136276203	0.790297552	helmet	3784	12
49.345978651	0.733907399	domestic_cat	3514	13
48.612071252	0.728477236	bowl	3488	14
47.883594016	0.726179860	microphone	3477	15
47.157414156	0.713648714	mug	3417	16
46.443765442	0.690048391	lamp	3304	17
45.753717051	0.645145121	bear	3089	18
45.108571930	0.632822828	bus	3030	19
44.475749101	0.625930699	drum	2997	20
43.849818403	0.623633322	turtle	2986	21
43.226185081	0.608387095	guitar	2913	22
42.617797985	0.588963820	display	2820	23
42.028834165	0.559933334	fox	2681	24
41.468900831	0.557844810	sunglasses	2671	25
40.911056020	0.548028746	motorcycle	2624	26
40.363027274	0.542598584	antelope	2598	27
39.820428690	0.503960886	swine	2413	28
39.316467804	0.494353675	cart	2367	29
38.822114129	0.489967774	apple	2346	30
38.332146355	0.476601219	frog	2282	31
37.855545136	0.470962204	horse	2255	32
37.384582932	0.469291385	strawberry	2247	33
36.915291548	0.468038270	orange	2241	34
36.447253277	0.467620565	banana	2239	35
35.979632712	0.465323189	lobster	2228	36
35.514309523	0.458222206	rabbit	2194	37
35.056087317	0.450912372	camel	2159	38
34.605174945	0.448197290	cowboy_hat	2146	39
34.156977655	0.444646799	elephant	2129	40
33.712330856	0.405173692	ray	1940	41
33.307157164	0.396610743	goldfish	1899	42
32.910546421	0.395148776	seal	1892	43
32.515397645	0.393269104	sheep	1883	44
32.122128540	0.392433695	bicycle	1879	45
31.729694846	0.388256646	stove	1859	46
31.341438200	0.381573369	pot	1827	47
30.959864831	0.373219272	airplane	1787	48
30.586645559	0.367580257	baby_bed	1760	49
30.219065302	0.356719931	cream	1708	50
29.862345371	0.355049112	piano	1700	51
29.507296259	0.353795997	bathing_cap	1694	52
29.153500262	0.350036654	pomegranate	1676	53
28.803463609	0.347112720	jellyfish	1662	54
28.456350889	0.346486162	purse	1659	55
28.109864726	0.343771081	laptop	1646	56
27.766093645	0.340220590	sofa	1629	57
27.425873055	0.331657641	backpack	1588	58
27.094215415	0.327689445	dragonfly	1569	59
26.766525970	0.323303544	bench	1548	60
26.443222426	0.318291086	dumbbell	1524	61
26.124931340	0.315367152	lemon	1510	62
25.809564188	0.307013055	artichoke	1470	63
25.502551132	0.300538630	coffee_maker	1439	64
25.202012502	0.297614697	mushroom	1425	65
24.904397805	0.293437648	traffic_light	1405	66
24.610960157	0.292393386	whale	1400	67
24.318566771	0.290513714	wine_bottle	1391	68
24.028053057	0.289887157	computer_keyboard	1388	69
23.738165900	0.285501256	harp	1367	70
23.452664644	0.285501256	Windsor_tie	1367	71
23.167163387	0.285292404	cattle	1366	72
22.881870984	0.284874699	train	1364	73
22.596996285	0.274640930	bell_pepper	1315	74
22.322355354	0.269837325	pretzel	1292	75
22.052518029	0.268584210	zebra	1286	76
21.783933819	0.265451424	pitcher	1271	77
21.518482395	0.261900933	violin	1254	78
21.256581462	0.259394704	bookcase	1242	79
20.997186758	0.256053065	porcupine	1226	80
20.741133693	0.250622902	tiger	1200	81
20.490510790	0.249160935	ax	1193	82
20.241349855	0.247281264	tape_player	1184	83
19.994068591	0.245401592	starfish	1175	84
19.748666999	0.243939625	crutch	1168	85
19.504727374	0.243521920	bagel	1166	86
19.261205454	0.240597986	miniskirt	1152	87
19.020607468	0.236212085	beaker	1131	88
18.784395383	0.235167823	ladybug	1126	89
18.549227559	0.231199627	hippopotamus	1107	90
18.318027932	0.230573070	nail	1104	91
18.087454862	0.224516350	ski	1075	92
17.862938512	0.224098645	otter	1073	93
17.638839867	0.224098645	fig	1073	94
17.414741221	0.223472088	koala	1070	95
17.191269133	0.223054383	croquet_ball	1068	96
16.968214750	0.222218973	cucumber	1064	97
16.745995777	0.219086187	saltshaker	1049	98
16.526909590	0.214909139	lesser_panda	1029	99
16.312000451	0.212194057	skunk	1016	100
16.099806394	0.208852419	lion	1000	101
15.890953975	0.207390452	water_bottle	993	102
15.683563524	0.206972747	sax	991	103
15.476590777	0.206555042	syringe	989	104
15.270035735	0.203839961	cello	976	105
15.066195774	0.203213403	mouse	973	106
14.862982371	0.203213403	cornet	973	107
14.659768967	0.203004551	rubber_eraser	972	108
14.456764417	0.200916027	giant_panda	962	109
14.255848390	0.199871765	washer	957	110
14.055976625	0.199454060	swimming_trunks	955	111
13.856522565	0.198409798	basketball	950	112
13.658112768	0.198200945	pizza	949	113
13.459911823	0.194232749	soccer_ball	930	114
13.265679073	0.193188487	squirrel	925	115
13.072490586	0.192979635	stethoscope	924	116
12.879510951	0.192561930	electric_fan	922	117
12.686949021	0.192144225	microwave	920	118
12.494804796	0.190682258	refrigerator	913	119
12.304122538	0.189846849	snail	909	120
12.114275689	0.186087505	maraca	891	121
11.928188184	0.184834390	frying_pan	885	122
11.743353794	0.182954719	hamster	876	123
11.560399075	0.182328161	plastic_bag	873	124
11.378070914	0.181910457	ice_lolly	871	125
11.196160457	0.180866195	head_cabbage	866	126
11.015294263	0.176897999	iPod	847	127
10.838396264	0.176480294	scorpion	845	128
10.661915970	0.176480294	strainer	845	129
10.485435677	0.176480294	flute	845	130
10.308955383	0.175018327	rugby_ball	838	131
10.133937056	0.173765212	pineapple	832	132
9.960171844	0.173347507	screwdriver	830	133
9.786824336	0.172512098	bow	826	134
9.614312239	0.171676688	accordion	822	135
9.442635550	0.171467836	Band_Aid	821	136
9.271167715	0.171258983	bow_tie	820	137
9.099908731	0.170841278	golfcart	818	138
8.929067453	0.168752754	milk_can	808	139
8.760314699	0.167499640	snowmobile	802	140
8.592815059	0.166664230	guacamole	798	141
8.426150829	0.166664230	remote_control	798	142
8.259486599	0.164784558	hotdog	789	143
8.094702041	0.164158001	centipede	786	144
7.930544040	0.164158001	dishwasher	786	145
7.766386039	0.163949149	snowplow	785	146
7.602436890	0.162696034	spatula	779	147
7.439740856	0.162487182	banjo	778	148
7.277253674	0.160189805	perfume	767	149
7.117063869	0.158518986	tennis_ball	759	150
6.958544883	0.157474724	pencil_box	754	151
6.801070160	0.157265871	brassiere	753	152
6.643804289	0.154759642	ant	741	153
6.489044646	0.154341937	trombone	739	154
6.334702709	0.153715380	burrito	736	155
6.180987329	0.153088823	hand_blower	733	156
6.027898506	0.152879970	rule	732	157
5.875018536	0.152671118	power_drill	731	158
5.722347418	0.152462266	punching_bag	730	159
5.569885152	0.150582594	bee	721	160
5.419302558	0.149120627	plate_rack	714	161
5.270181931	0.149120627	waffle_iron	714	162
5.121061304	0.149120627	file	714	163
4.971940678	0.148911774	neck_brace	713	164
4.823028903	0.147240955	oboe	705	165
4.675787948	0.147240955	hamburger	705	166
4.528546993	0.146614398	chime	702	167
4.381932595	0.144943579	soap_dispenser	694	168
4.236989016	0.143899316	corkscrew	689	169
4.093089700	0.143063907	face_powder	685	170
3.950025793	0.142855054	armadillo	684	171
3.807170739	0.142437349	volleyball	682	172
3.664733389	0.142437349	lipstick	682	173
3.522296040	0.142019645	balance_beam	680	174
3.380276395	0.141810792	toaster	679	175
3.238465603	0.141393087	unicycle	677	176
3.097072516	0.140557678	tick	673	177
2.956514838	0.140139973	hammer	671	178
2.816374865	0.139931120	diaper	670	179
2.676443745	0.139513416	printer	668	180
2.536930329	0.138678006	ping-pong_ball	664	181
2.398252323	0.137424891	ladle	658	182
2.260827432	0.137216039	harmonica	657	183
2.123611392	0.137007187	maillot	656	184
1.986604206	0.137007187	racket	656	185
1.849597019	0.137007187	golf_ball	656	186
1.712589833	0.136380629	pencil_sharpener	653	187
1.576209203	0.133874400	digital_clock	641	188
1.442334803	0.131159319	binder	628	189
1.311175484	0.130115057	chain_saw	623	190
1.181060427	0.129906204	vacuum	622	191
1.051154223	0.127399975	French_horn	610	192
0.923754248	0.124893746	baseball	598	193
0.798860501	0.119463583	horizontal_bar	572	194
0.679396918	0.118837026	can_opener	569	195
0.560559892	0.116957354	puck	560	196
0.443602537	0.114451125	isopod	548	197
0.329151412	0.112153749	hair_spray	537	198
0.216997663	0.112153749	stretcher	537	199
0.104843914	0.104843914	cocktail_shaker	502	200


==> data/class_distrib/ClassDistrib_OpenImagesV4_train.txt <==
AccPercent	Percent	CategName	Count	Position
100.000000000	10.219259749	Clothing	1403684	1
89.780740251	10.162757235	Man	1395923	2
79.617983015	7.521255604	Human_face	1033095	3
72.096727412	7.105389529	Person	975973	4
64.991337883	5.595554408	Tree	768587	5
59.395783475	5.547846512	Woman	762034	6
53.847936963	5.327995602	Footwear	731836	7
48.519941361	3.527275549	Window	484495	8
44.992665812	2.461466756	Wheel	338099	9
42.531199056	1.947964395	Flower	267566	10
40.583234661	1.698147713	Car	233252	11
38.885086947	1.691500787	Human_hair	232339	12
37.193586160	1.518200202	Human_arm	208535	13
35.675385959	1.452415288	Human_head	199499	14
34.222970671	1.417659070	Girl	194725	15
32.805311600	1.233408893	Human_body	169417	16
31.571902707	1.161654122	Plant	159561	17
30.410248585	1.115213002	Building	153182	18
29.295035583	1.098926940	Mammal	150945	19
28.196108643	0.956509445	House	131383	20
27.239599198	0.937231174	Chair	128735	21
26.302368024	0.883749991	Tire	121389	22
25.418618033	0.801649894	Suit	110112	23
24.616968140	0.652701957	Fashion_accessory	89653	24
23.964266182	0.630416917	Boy	86592	25
23.333849265	0.617887498	Table	84871	26
22.715961767	0.571126043	Land_vehicle	78448	27
22.144835724	0.570856672	Jeans	78411	28
21.573979052	0.562149416	Human_eye	77215	29
21.011829636	0.558210767	Skyscraper	76674	30
20.453618869	0.550238823	Boat	75579	31
19.903380046	0.548134813	Human_hand	75290	32
19.355245233	0.517550215	Human_leg	71089	33
18.837695018	0.493459657	Food	67780	34
18.344235360	0.491078995	Tower	67453	35
17.853156365	0.478105476	Toy	65671	36
17.375050889	0.435792293	Human_nose	59859	37
16.939258596	0.426022112	Bicycle_wheel	58517	38
16.513236484	0.421559280	Glasses	57904	39
16.091677204	0.381765086	Dress	52438	40
15.709912118	0.356451435	Vehicle	48961	41
15.353460683	0.338920440	Bird	46553	42
15.014540242	0.321760741	Human_mouth	44196	43
14.692779501	0.319016063	Sports_equipment	43819	44
14.373763439	0.318215228	Street_light	43709	45
14.055548211	0.290484514	Palm_tree	39900	46
13.765063697	0.281602531	Drink	38680	47
13.483461166	0.279840695	Bottle	38438	48
13.203620471	0.278340950	Tableware	38232	49
12.925279520	0.277838609	Bicycle	38163	50
12.647440912	0.259914477	Furniture	35701	51
12.387526435	0.247901959	Sculpture	34051	52
12.139624476	0.211092694	Flag	28995	53
11.928531782	0.207729189	Snack	28533	54
11.720802593	0.206877392	Dog	28416	55
11.513925201	0.198344864	Microphone	27244	56
11.315580337	0.188654767	Dessert	25913	57
11.126925570	0.188640206	Jacket	25911	58
10.938285364	0.188006819	Guitar	25824	59
10.750278545	0.176591287	Drum	24256	60
10.573687258	0.174465436	Sunglasses	23964	61
10.399221822	0.167760267	Poster	23043	62
10.231461555	0.163392079	Flowerpot	22443	63
10.068069476	0.162285471	Fish	22291	64
9.905784005	0.157793517	Houseplant	21674	65
9.747990488	0.157662472	Fast_food	21656	66
9.590328016	0.153818466	Shelf	21128	67
9.436509550	0.153265162	Airplane	21052	68
9.283244387	0.147652041	Baked_goods	20281	69
9.135592347	0.139956749	Door	19224	70
8.995635598	0.138908384	Sports_uniform	19080	71
8.856727214	0.133033171	Fruit	18273	72
8.723694043	0.129342052	Human_ear	17766	73
8.594351991	0.123816294	Book	17007	74
8.470535697	0.123561483	Shorts	16972	75
8.346974214	0.123444998	Animal	16956	76
8.223529216	0.119884924	Helmet	16467	77
8.103644292	0.118152210	Musical_instrument	16229	78
7.985492082	0.116033639	Bicycle_helmet	15938	79
7.869458444	0.111563526	Duck	15324	80
7.757894918	0.109677925	Cat	15065	81
7.648216993	0.105542707	Wine	14497	82
7.542674286	0.095983655	Motorcycle	13184	83
7.446690632	0.095874450	Hat	13169	84
7.350816181	0.094906168	Horse	13036	85
7.255910013	0.094680479	Train	13005	86
7.161229534	0.091477141	Wine_glass	12565	87
7.069752394	0.087902507	Truck	12074	88
6.981849887	0.087764181	Balloon	12055	89
6.894085706	0.086730376	Picture_frame	11913	90
6.807355330	0.085951383	Bus	11806	91
6.721403947	0.084866616	Football_helmet	11657	92
6.636537331	0.083483356	Desk	11467	93
6.553053975	0.083228545	Cattle	11432	94
6.469825430	0.080811481	Bee	11100	95
6.389013948	0.077673666	Vegetable	10669	96
6.311340282	0.076698104	Tie	10535	97
6.234642178	0.076021035	Hiking_equipment	10442	98
6.158621144	0.073509327	Butterfly	10097	99
6.085111817	0.073181713	Swimwear	10052	100
6.011930104	0.073057947	Rose	10035	101
5.938872157	0.071405316	Billboard	9808	102
5.867466841	0.070000215	Goggles	9615	103
5.797466626	0.068012690	Beer	9342	104
5.729453936	0.067765159	Laptop	9308	105
5.661688776	0.064408935	Marine_invertebrates	8847	106
5.597279842	0.064103161	Cabinetry	8805	107
5.533176680	0.063848350	Insect	8770	108
5.469328330	0.061627855	Trousers	8465	109
5.407700475	0.060266436	Goose	8278	110
5.347434039	0.059181669	Dairy	8129	111
5.288252369	0.058664767	Auto_part	8058	112
5.229587602	0.057143182	Vehicle_registration_plate	7849	113
5.172444421	0.055978331	Van	7689	114
5.116466089	0.054187374	Shirt	7443	115
5.062278715	0.054012647	Traffic_light	7419	116
5.008266068	0.053954404	Strawberry	7411	117
4.954311664	0.051682946	Bench	7099	118
4.902628717	0.050561778	Sun_hat	6945	119
4.852066939	0.050117679	Paddle	6884	120
4.801949260	0.049287723	Umbrella	6770	121
4.752661537	0.048268479	Sunflower	6630	122
4.704393058	0.047926305	Ball	6583	123
4.656466753	0.047176432	Coat	6480	124
4.609290321	0.046288234	Camera	6358	125
4.563002087	0.046128067	Mobile_phone	6336	126
4.516874020	0.046069825	Doll	6328	127
4.470804195	0.044766648	Office_supplies	6149	128
4.426037547	0.044650163	Orange	6133	129
4.381387383	0.044453595	Computer_monitor	6106	130
4.336933788	0.044446315	Traffic_sign	6105	131
4.292487473	0.043354268	Tent	5955	132
4.249133206	0.041264818	Candle	5668	133
4.207868388	0.041177454	Cake	5656	134
4.166690934	0.041082810	Pumpkin	5643	135
4.125608125	0.040959044	Tomato	5626	136
4.084649080	0.038622064	Coffee_table	5305	137
4.046027016	0.038461897	Roller_skates	5283	138
4.007565119	0.038374533	Coffee_cup	5271	139
3.969190586	0.038243487	Plate	5253	140
3.930947099	0.037828510	Watercraft	5196	141
3.893118589	0.037144160	Pastry	5102	142
3.855974429	0.036933031	Football	5073	143
3.819041398	0.036721902	Box	5044	144
3.782319496	0.036663659	Bookcase	5036	145
3.745655837	0.036576296	Lantern	5024	146
3.709079541	0.036255962	Office_building	4980	147
3.672823579	0.035709938	Lavender	4905	148
3.637113641	0.034676134	Curtain	4763	149
3.602437507	0.033846178	Kitchen_appliance	4649	150
3.568591329	0.033016222	Computer_keyboard	4535	151
3.535575107	0.032848775	Swan	4512	152
3.502726332	0.032637646	Canoe	4483	153
3.470088686	0.032404676	Cocktail	4451	154
3.437684010	0.032062501	Bowl	4404	155
3.405621509	0.031232545	Maple	4290	156
3.374388963	0.030955894	Couch	4252	157
3.343433070	0.030941333	Castle	4250	158
3.312491737	0.030548196	Christmas_tree	4196	159
3.281943541	0.030482673	Taxi	4187	160
3.251460868	0.029485270	Penguin	4050	161
3.221975598	0.028553390	Muffin	3922	162
3.193422208	0.028247617	Swimming_pool	3880	163
3.165174591	0.028043768	Porch	3852	164
3.137130823	0.027708874	Deer	3806	165
3.109421949	0.027359419	Mushroom	3758	166
3.082062530	0.027235653	Television	3741	167
3.054826877	0.026616827	Lifejacket	3656	168
3.028210050	0.026463940	Fedora	3635	169
3.001746110	0.026048962	Cookie	3578	170
2.975697148	0.026034402	Lamp	3576	171
2.949662747	0.025575742	Beetle	3513	172
2.924087005	0.025466537	Pillow	3498	173
2.898620468	0.025408295	Bed	3490	174
2.873212173	0.025211726	Carnivore	3463	175
2.848000447	0.024833150	Fountain	3411	176
2.823167298	0.024753066	Bread	3400	177
2.798414231	0.024614740	Platter	3381	178
2.773799491	0.023682860	Apple	3253	179
2.750116631	0.023639178	Elephant	3247	180
2.726477452	0.023457170	Ski	3222	181
2.703020282	0.023420769	Drawer	3217	182
2.679599513	0.022969389	Human_beard	3155	183
2.656630123	0.022925708	Sheep	3149	184
2.633704416	0.022707298	Boot	3119	185
2.610997118	0.022656336	Countertop	3112	186
2.588340782	0.022561692	High_heels	3099	187
2.565779090	0.022445207	Salad	3083	188
2.543333883	0.022153994	Stairs	3043	189
2.521179888	0.022088472	Cowboy_hat	3034	190
2.499091417	0.021964706	Monkey	3017	191
2.477126711	0.021899183	Helicopter	3008	192
2.455227527	0.021491486	Chicken	2952	193
2.433736041	0.021280357	Sandal	2923	194
2.412455685	0.021222114	Weapon	2915	195
2.391233571	0.020646969	Coin	2836	196
2.370586601	0.020530484	Violin	2820	197
2.350056117	0.020486803	Ice_cream	2814	198
2.329569314	0.020363037	Juice	2797	199
2.309206277	0.020326636	Tin_can	2792	200
2.288879641	0.020057264	Saucer	2755	201
2.268822377	0.019678688	Bowling_equipment	2703	202
2.249143690	0.019649566	Necklace	2699	203
2.229494123	0.019613165	Bronze_sculpture	2694	204
2.209880958	0.019569483	Cart	2688	205
2.190311475	0.019372915	Parachute	2661	206
2.170938561	0.019074422	Skull	2620	207
2.151864139	0.018783209	Bathroom_accessory	2580	208
2.133080930	0.018783209	Surfboard	2580	209
2.114297721	0.018404633	Rifle	2528	210
2.095893088	0.018404633	Baseball_glove	2528	211
2.077488455	0.017880450	Vase	2456	212
2.059608005	0.017807647	Handbag	2446	213
2.041800357	0.017348987	Coffee	2383	214
2.024451370	0.017268904	Parrot	2372	215
2.007182466	0.017035934	Cosmetics	2340	216
1.990146532	0.016599115	Scarf	2280	217
1.973547417	0.016293342	Mug	2238	218
1.957254075	0.016249660	Human_foot	2232	219
1.941004415	0.015973008	Luggage_and_bags	2194	220
1.925031407	0.015587151	Goldfish	2141	221
1.909444256	0.015477947	Kitchen_&_dining_room_table	2126	222
1.893966309	0.015412424	Lizard	2117	223
1.878553885	0.015113931	Home_appliance	2076	224
1.863439954	0.014677112	Spider	2016	225
1.848762842	0.014597029	Tool	2005	226
1.834165813	0.014597029	Medical_equipment	2005	227
1.819568784	0.014502385	Goat	1992	228
1.805066399	0.014415021	Pizza	1980	229
1.790651378	0.014349498	Cello	1971	230
1.776301880	0.014262134	Tortoise	1959	231
1.762039746	0.014203892	Jellyfish	1951	232
1.747835854	0.014189331	Harbor_seal	1949	233
1.733646523	0.014116528	Squirrel	1939	234
1.719529995	0.013832596	Watch	1900	235
1.705697399	0.013788914	Lily	1894	236
1.691908485	0.013701550	Aircraft	1882	237
1.678206934	0.013701550	Studio_couch	1882	238
1.664505384	0.013461300	Moths_and_butterflies	1849	239
1.651044084	0.013213769	Convenience_store	1815	240
1.637830315	0.013170087	Gondola	1809	241
1.624660228	0.013140966	Skateboard	1805	242
1.611519262	0.013097284	Waste_container	1799	243
1.598421977	0.013039042	Light_bulb	1791	244
1.585382936	0.012893435	Musical_keyboard	1771	245
1.572489500	0.012886155	Candy	1770	246
1.559603345	0.012711428	Kite	1746	247
1.546891918	0.012500298	Falcon	1717	248
1.534391619	0.012449336	Marine_mammal	1710	249
1.521942283	0.012420215	Dinosaur	1706	250
1.509522068	0.012376533	Eagle	1700	251
1.497145535	0.012325571	Spoon	1693	252
1.484819964	0.012318291	Barrel	1692	253
1.472501673	0.012289169	Tap	1688	254
1.460212504	0.012289169	Tank	1688	255
1.447923334	0.012281889	Brassiere	1687	256
1.435641445	0.012136283	Fork	1667	257
1.423505162	0.012063480	Bull	1657	258
1.411441683	0.011983396	Owl	1646	259
1.399458286	0.011983396	Sparrow	1646	260
1.387474890	0.011968836	Lion	1644	261
1.375506055	0.011961555	Sink	1643	262
1.363544499	0.011859631	Lemon	1629	263
1.351684868	0.011764987	Shrimp	1616	264
1.339919882	0.011677623	Sea_lion	1604	265
1.328242259	0.011655782	Pen	1601	266
1.316586476	0.011633941	Rabbit	1598	267
1.304952535	0.011590259	Frog	1592	268
1.293362276	0.011532017	Sushi	1584	269
1.281830259	0.011408251	Mirror	1567	270
1.270422008	0.011248085	Teddy_bear	1545	271
1.259173923	0.011117039	Trumpet	1527	272
1.248056884	0.011080637	Chest_of_drawers	1522	273
1.236976247	0.011066077	Pig	1520	274
1.225910170	0.011051516	Lighthouse	1518	275
1.214858654	0.010971433	Invertebrate	1507	276
1.203887222	0.010898629	Sofa_bed	1497	277
1.192988592	0.010891349	Dolphin	1496	278
1.182097243	0.010825826	Dragonfly	1487	279
1.171271416	0.010789425	Antelope	1482	280
1.160481992	0.010767584	Seafood	1479	281
1.149714408	0.010738463	Hamburger	1475	282
1.138975945	0.010629258	Wheelchair	1460	283
1.128346687	0.010490932	Earrings	1441	284
1.117855755	0.010447250	Tripod	1435	285
1.107408505	0.010381727	Giraffe	1426	286
1.097026778	0.010221560	Sock	1404	287
1.086805218	0.010097795	Egg	1387	288
1.076707423	0.010083234	Cheese	1385	289
1.066624188	0.009988590	Piano	1372	290
1.056635598	0.009974030	Snake	1370	291
1.046661569	0.009741060	Tea	1338	292
1.036920509	0.009733779	Lipstick	1337	293
1.027186730	0.009340642	Cupboard	1283	294
1.017846087	0.009260559	Camel	1272	295
1.008585528	0.009114953	Headphones	1252	296
0.999470576	0.009107672	Skirt	1251	297
0.990362903	0.009056710	Tiger	1244	298
0.981306193	0.008947505	Horn	1229	299
0.972358688	0.008925665	Baseball_bat	1226	300
0.963433023	0.008889263	Stool	1221	301
0.954543760	0.008852861	Clock	1216	302
0.945690899	0.008794619	Backpack	1208	303
0.936896280	0.008780058	Saxophone	1206	304
0.928116222	0.008532528	Glove	1172	305
0.919583694	0.008488846	Banana	1166	306
0.911094849	0.008430603	Grapefruit	1158	307
0.902664245	0.008197633	Shellfish	1126	308
0.894466612	0.008190353	Nightstand	1125	309
0.886276259	0.008132110	Carrot	1117	310
0.878144149	0.008059307	Sea_turtle	1107	311
0.870084842	0.008037466	Sandwich	1104	312
0.862047376	0.007979224	Mule	1096	313
0.854068152	0.007964663	Toilet	1094	314
0.846103489	0.007731693	Wall_clock	1062	315
0.838371796	0.007702572	Bust	1058	316
0.830669224	0.007666170	Cannon	1053	317
0.823003054	0.007556966	Crocodile	1038	318
0.815446088	0.007331276	French_fries	1007	319
0.808114812	0.007331276	Whale	1007	320
0.800783536	0.007287594	Whiteboard	1001	321
0.793495943	0.007229351	Ladder	993	322
0.786266591	0.007156548	Tennis_racket	983	323
0.779110043	0.007112866	Zucchini	977	324
0.771997176	0.007069185	Tablet_computer	971	325
0.764927992	0.007003662	Mixing_bowl	962	326
0.757924330	0.006945419	Miniskirt	954	327
0.750978911	0.006930859	Accordion	952	328
0.744048052	0.006872616	Tart	944	329
0.737175436	0.006821654	Barge	937	330
0.730353782	0.006814374	Trombone	936	331
0.723539409	0.006792533	Snowboard	933	332
0.716746876	0.006734290	Crab	925	333
0.710012586	0.006719729	Snail	923	334
0.703292857	0.006683328	Rocket	918	335
0.696609529	0.006683328	Cucumber	918	336
0.689926201	0.006625085	Zebra	910	337
0.683301116	0.006559563	Plastic_bag	901	338
0.676741553	0.006472199	Billiard_table	889	339
0.670269354	0.006435797	Pear	884	340
0.663833557	0.006384835	Ant	877	341
0.657448722	0.006319312	Broccoli	868	342
0.651129410	0.006261070	Caterpillar	860	343
0.644868340	0.006210108	Mouse	853	344
0.638658232	0.006188267	Panda	850	345
0.632469966	0.006188267	Grape	850	346
0.626281699	0.006173706	Table_tennis_racket	848	347
0.620107993	0.006137304	Knife	843	348
0.613970689	0.005882493	Leopard	808	349
0.608088195	0.005875213	Alpaca	807	350
0.602212982	0.005634963	Kangaroo	774	351
0.596578020	0.005605841	Oyster	770	352
0.590972178	0.005598561	Snowman	769	353
0.585373617	0.005547599	Doughnut	762	354
0.579826018	0.005467516	Door_handle	751	355
0.574358502	0.005445675	Otter	748	356
0.568912828	0.005416553	Pasta	744	357
0.563496275	0.005321909	Computer_mouse	731	358
0.558174365	0.005285508	Handgun	726	359
0.552888858	0.005270947	Rhinoceros	724	360
0.547617911	0.005270947	Wok	724	361
0.542346963	0.005270947	Ladybug	724	362
0.537076016	0.005183583	Cheetah	712	363
0.531892433	0.005176303	Fireplace	711	364
0.526716130	0.005074379	Turkey	697	365
0.521641751	0.005074379	Watermelon	697	366
0.516567373	0.004994295	Crown	686	367
0.511573078	0.004979735	Waffle	684	368
0.506593343	0.004943333	Mechanical_fan	679	369
0.501650010	0.004906931	Dice	674	370
0.496743079	0.004826848	Taco	663	371
0.491916231	0.004812287	Hippopotamus	661	372
0.487103944	0.004783166	Volleyball	657	373
0.482320778	0.004783166	Polar_bear	657	374
0.477537612	0.004746764	Kettle	652	375
0.472790847	0.004710363	Brown_bear	647	376
0.468080484	0.004688522	Sombrero	644	377
0.463391962	0.004644840	Washing_machine	638	378
0.458747122	0.004637560	Oven	637	379
0.454109562	0.004615719	Closet	634	380
0.449493843	0.004593878	Loveseat	631	381
0.444899966	0.004579317	Ostrich	629	382
0.440320648	0.004542916	Shark	624	383
0.435777733	0.004535635	Starfish	623	384
0.431242097	0.004513794	Bell_pepper	620	385
0.426728303	0.004491954	Teapot	617	386
0.422236349	0.004440991	Suitcase	610	387
0.417795358	0.004433711	Bat	609	388
0.413361647	0.004404590	Chopsticks	605	389
0.408957057	0.004382749	Missile	602	390
0.404574308	0.004375468	Pineapple	601	391
0.400198840	0.004324506	Bagel	594	392
0.395874334	0.004324506	Pancake	594	393
0.391549827	0.004317226	Pomegranate	593	394
0.387232601	0.004302665	Swim_cap	591	395
0.382929936	0.004302665	Refrigerator	591	396
0.378627271	0.004280824	Ipod	588	397
0.374346446	0.004237143	Jaguar	582	398
0.370109304	0.004200741	Jug	577	399
0.365908563	0.004171620	Shotgun	573	400
0.361736943	0.004142498	Window_blind	569	401
0.357594445	0.004127938	Sword	567	402
0.353466507	0.004120658	Reptile	566	403
0.349345849	0.004113377	Fox	565	404
0.345232472	0.004113377	Raven	565	405
0.341119095	0.004106097	Segway	564	406
0.337012998	0.004098817	Bow_and_arrow	563	407
0.332914181	0.004033294	Peach	554	408
0.328880888	0.003967771	Bathtub	545	409
0.324913117	0.003953210	Jet_ski	543	410
0.320959906	0.003938650	Hamster	541	411
0.317021257	0.003902248	Kitchen_utensil	536	412
0.313119009	0.003814884	Gas_stove	524	413
0.309304124	0.003814884	Golf_cart	524	414
0.305489240	0.003756642	Scoreboard	516	415
0.301732598	0.003749362	Woodpecker	515	416
0.297983237	0.003712960	Beehive	510	417
0.294270277	0.003589195	Radish	493	418
0.290681082	0.003530952	Rays_and_skates	485	419
0.287150130	0.003530952	Microwave_oven	485	420
0.283619178	0.003530952	Nail	485	421
0.280088226	0.003487270	Tennis_ball	479	422
0.276600956	0.003479990	Ceiling_fan	478	423
0.273120966	0.003479990	Plumbing_fixture	478	424
0.269640976	0.003436308	Hot_dog	472	425
0.266204668	0.003363505	Infant_bed	462	426
0.262841163	0.003356225	Seat_belt	461	427
0.259484938	0.003341664	Lobster	459	428
0.256143274	0.003261581	Sewing_machine	448	429
0.252881694	0.003203338	Ambulance	440	430
0.249678356	0.003196058	Bidet	439	431
0.246482298	0.003145095	Fire_hydrant	432	432
0.243337203	0.003137815	Corded_phone	431	433
0.240199387	0.003086853	Bear	424	434
0.237112534	0.003079573	Red_panda	423	435
0.234032962	0.003065012	Potato	421	436
0.230967950	0.003050451	Picnic_basket	419	437
0.227917498	0.003043171	Koala	418	438
0.224874327	0.003035891	Belt	417	439
0.221838436	0.003035891	Croissant	417	440
0.218802546	0.002992209	Golf_ball	411	441
0.215810337	0.002992209	Tiara	411	442
0.212818128	0.002897565	Organ	398	443
0.209920563	0.002890285	Personal_care	397	444
0.207030279	0.002883004	Scissors	396	445
0.204147274	0.002832042	Stop_sign	389	446
0.201315232	0.002788360	Honeycomb	383	447
0.198526872	0.002744678	Canary	377	448
0.195782194	0.002722837	Frying_pan	374	449
0.193059357	0.002715557	Raccoon	373	450
0.190343800	0.002671875	Dagger	367	451
0.187671925	0.002664595	Limousine	366	452
0.185007330	0.002628193	Flute	361	453
0.182379137	0.002620913	Filing_cabinet	360	454
0.179758224	0.002606352	Bathroom_cabinet	358	455
0.177151871	0.002577231	Dumbbell	354	456
0.174574640	0.002569951	Toilet_paper	353	457
0.172004690	0.002569951	Perfume	353	458
0.169434739	0.002540829	Mango	349	459
0.166893910	0.002518989	Pitcher	346	460
0.164374921	0.002511708	Snowmobile	345	461
0.161863213	0.002453466	Cake_stand	337	462
0.159409747	0.002453466	Kitchen_knife	337	463
0.156956281	0.002431625	Popcorn	334	464
0.154524657	0.002417064	Coconut	332	465
0.152107593	0.002409784	Punching_bag	331	466
0.149697809	0.002387943	Squash	328	467
0.147309866	0.002373382	Balance_beam	326	468
0.144936484	0.002344261	Coffeemaker	322	469
0.142592223	0.002307859	Artichoke	317	470
0.140284363	0.002293299	Ratchet	315	471
0.137991064	0.002271458	Seahorse	312	472
0.135719607	0.002227776	Stationary_bicycle	306	473
0.133491831	0.002184094	Wood-burning_stove	300	474
0.131307737	0.002154973	Snowplow	296	475
0.129152764	0.002140412	Rugby_ball	294	476
0.127012351	0.002118571	Towel	291	477
0.124893780	0.002074889	Power_plugs_and_sockets	285	478
0.122818891	0.002038488	Racket	280	479
0.120780403	0.002031208	Centipede	279	480
0.118749196	0.002016647	Common_fig	277	481
0.116732549	0.001980245	Telephone	272	482
0.114752303	0.001965685	Submarine_sandwich	270	483
0.112786619	0.001929283	Dog_bed	265	484
0.110857336	0.001922003	Banjo	264	485
0.108935333	0.001914722	Printer	263	486
0.107020610	0.001892882	Hedgehog	260	487
0.105127729	0.001892882	Burrito	260	488
0.103234847	0.001885601	Blue_jay	259	489
0.101349246	0.001878321	Cabbage	258	490
0.099470925	0.001856480	Worm	255	491
0.097614445	0.001856480	Pretzel	255	492
0.095757965	0.001820078	Drinking_straw	250	493
0.093937887	0.001798237	Ruler	247	494
0.092139649	0.001725434	Wardrobe	237	495
0.090414215	0.001725434	Lynx	237	496
0.088688781	0.001710874	Flying_disc	235	497
0.086977907	0.001703593	Wine_rack	234	498
0.085274313	0.001703593	Shower	234	499
0.083570720	0.001703593	Blender	234	500
0.081867127	0.001696313	Treadmill	233	501
0.080170814	0.001689033	Adhesive_tape	232	502
0.078481781	0.001674472	Harp	230	503
0.076807309	0.001667192	Remote_control	229	504
0.075140117	0.001667192	Porcupine	229	505
0.073472925	0.001630790	Guacamole	224	506
0.071842135	0.001572548	Mixer	216	507
0.070269587	0.001550707	Cutting_board	213	508
0.068718880	0.001543426	Harpsichord	212	509
0.067175454	0.001543426	Toothbrush	212	510
0.065632027	0.001528866	Milk	210	511
0.064103161	0.001521586	Parking_meter	209	512
0.062581576	0.001521586	Calculator	209	513
0.061059990	0.001514305	Cat_furniture	208	514
0.059545685	0.001477904	Drill	203	515
0.058067781	0.001456063	Turtle	200	516
0.056611719	0.001448782	Digital_clock	199	517
0.055162936	0.001434222	Paper_towel	197	518
0.053728715	0.001426941	Scorpion	196	519
0.052301773	0.001412381	Unicycle	194	520
0.050889392	0.001390540	Squid	191	521
0.049498852	0.001375979	Food_processor	189	522
0.048122873	0.001346858	Training_bench	185	523
0.046776015	0.001310456	Whisk	180	524
0.045465559	0.001310456	Salt_and_pepper_shakers	180	525
0.044155102	0.001259494	Stretcher	173	526
0.042895608	0.001244934	Wrench	171	527
0.041650674	0.001244934	Envelope	171	528
0.040405741	0.001215812	Alarm_clock	167	529
0.039189928	0.001208532	Beaker	166	530
0.037981396	0.001179411	Oboe	162	531
0.036801985	0.001128449	Briefcase	155	532
0.035673537	0.001121168	Isopod	154	533
0.034552368	0.001092047	Crutch	150	534
0.033460321	0.001092047	Diaper	150	535
0.032368274	0.001070206	Axe	147	536
0.031298068	0.001055645	Magpie	145	537
0.030242423	0.001011964	Scale	139	538
0.029230459	0.001004683	Hammer	138	539
0.028225776	0.000990123	Willow	136	540
0.027235653	0.000975562	Cantaloupe	134	541
0.026260091	0.000961001	Tick	132	542
0.025299090	0.000953721	Spice_rack	131	543
0.024345369	0.000946441	Pencil_case	130	544
0.023398928	0.000946441	Chainsaw	130	545
0.022452487	0.000910039	Syringe	125	546
0.021542448	0.000910039	Cricket_ball	125	547
0.020632409	0.000902759	Slow_cooker	124	548
0.019729650	0.000895479	Binoculars	123	549
0.018834171	0.000888198	Cream	122	550
0.017945973	0.000859077	Serving_tray	118	551
0.017086896	0.000829956	Asparagus	114	552
0.016256940	0.000771713	Tree_house	106	553
0.015485227	0.000742592	Jacuzzi	102	554
0.014742635	0.000698910	Light_switch	96	555
0.014043725	0.000669789	Dishwasher	92	556
0.013373936	0.000640668	Flashlight	88	557
0.012733269	0.000618827	Screwdriver	85	558
0.012114442	0.000611546	Ring_binder	84	559
0.011502896	0.000582425	Submarine	80	560
0.010920470	0.000575145	Face_powder	79	561
0.010345326	0.000567864	Soap_dispenser	78	562
0.009777461	0.000567864	Stethoscope	78	563
0.009209597	0.000546024	Horizontal_bar	75	564
0.008663573	0.000538743	Measuring_cup	74	565
0.008124830	0.000531463	Toaster	73	566
0.007593367	0.000509622	Hand_dryer	70	567
0.007083745	0.000509622	Cassette_deck	70	568
0.006574123	0.000436819	Spatula	60	569
0.006137304	0.000429539	Stapler	59	570
0.005707766	0.000407698	Armadillo	56	571
0.005300068	0.000407698	Skunk	56	572
0.004892371	0.000393137	Ladle	54	573
0.004499234	0.000385857	Eraser	53	574
0.004113377	0.000305773	Cooking_spray	42	575
0.003807604	0.000298493	Chime	41	576
0.003509111	0.000276652	Harmonica	38	577
0.003232459	0.000262091	Band-aid	36	578
0.002970368	0.000254811	Heater	35	579
0.002715557	0.000240250	Winter_melon	33	580
0.002475307	0.000225690	Waffle_iron	31	581
0.002249617	0.000203849	Fax	28	582
0.002045768	0.000203849	Chisel	28	583
0.001841919	0.000196568	Hair_dryer	27	584
0.001645351	0.000189288	Cocktail_shaker	26	585
0.001456063	0.000174728	Indoor_rower	24	586
0.001281335	0.000152887	Bottle_opener	21	587
0.001128449	0.000152887	Pencil_sharpener	21	588
0.000975562	0.000145606	Pizza_cutter	20	589
0.000829956	0.000145606	Torch	20	590
0.000684349	0.000145606	Facial_tissue_holder	20	591
0.000538743	0.000101924	Pressure_cooker	14	592
0.000436819	0.000101924	Grinder	14	593
0.000334894	0.000080083	Humidifier	11	594
0.000254811	0.000065523	Hair_spray	9	595
0.000189288	0.000058243	Bomb	8	596
0.000131046	0.000050962	Can_opener	7	597
0.000080083	0.000050962	Maracas	7	598
0.000029121	0.000029121	Paper_cutter	4	599


==> data/class_distrib/ClassDistrib_PASCAL_VOC2012_Main_train.txt <==
AccPercent	Percent	CategName	Count	Position
100.000000000	30.817841135	person	4194	1
69.182158865	8.656036446	chair	1178	2
60.526122419	7.443603498	car	1013	3
53.082518921	5.555147329	dog	756	4
47.527371592	4.621941362	bottle	629	5
42.905430230	4.445587479	cat	605	6
38.459842751	4.114923947	bird	560	7
34.344918804	3.556469983	pottedplant	484	8
30.788448821	3.174369902	aeroplane	432	9
27.614078918	3.130281431	boat	426	10
24.483797487	2.939231391	sheep	400	11
21.544566096	2.880446763	tvmonitor	392	12
18.664119333	2.623264016	motorbike	357	13
16.040855316	2.593871703	bicycle	353	14
13.446983614	2.571827467	horse	350	15
10.875156147	2.299948563	train	313	16
8.575207583	2.233815857	diningtable	304	17
6.341391726	2.145638915	bus	292	18
4.195752811	2.130942758	cow	290	19
2.064810052	2.064810052	sofa	281	20


==> data/class_errors.tsv <==
Index	Class	Error
1	Bidet	0.8630136986
2	Cello	0.5517241379
3	Coffee table	0.3469387755
4	Cucumber	0.2763157895
5	Cake	0.2413793103
6	Leopard	0.2162162162
7	Cocktail	0.2049689441
8	Lavender	0.1777188329
9	Swan	0.1690140845
10	Cheetah	0.1612903226
11	Carnivore	0.1549295775
12	Crutch	0.1533333333
13	Canary	0.1268292683
14	Cassette deck	0.1216216216
15	Canoe	0.1152073733
16	Cocktail shaker	0.1111111111
17	Coat	0.1104972376
18	Bathroom cabinet	0.1071428571
19	Bagel	0.1
20	Bottle opener	0.09523809524
21	Baked goods	0.08536585366
22	Christmas tree	0.08053691275
23	Bust	0.08
24	Coffeemaker	0.0703125
25	Cowboy hat	0.06790123457
26	Briefcase	0.06081081081
27	Cake stand	0.05925925926
28	Cabinetry	0.05829596413
29	Beer	0.05673758865
30	Alpaca	0.05641025641
31	Cantaloupe	0.05633802817
32	Cattle	0.05321507761
33	Boot	0.05263157895
34	Baseball glove	0.05223880597
35	Antelope	0.05031446541
36	Artichoke	0.04566210046
37	Cart	0.04237288136
38	Alarm clock	0.03921568627
39	Cricket ball	0.03787878788
40	Blender	0.03597122302
41	Barge	0.0350877193
42	Common fig	0.03501945525
43	Cream	0.0325203252
44	Couch	0.0306122449
45	Crab	0.02985074627
46	Coffee	0.02884615385
47	Cheese	0.02790697674
48	Binoculars	0.02752293578
49	Squirrel	0.02678571429
50	Axe	0.02479338843
51	Belt	0.02307692308
52	Chopsticks	0.02290076336
53	Adhesive tape	0.02252252252
54	Coconut	0.02150537634
55	Panda	0.01960784314
56	Bus	0.01840490798
57	Butterfly	0.01818181818
58	Bench	0.01764705882
59	Crown	0.01754385965
60	Cabbage	0.01680672269
61	Accordion	0.0162601626
62	Saxophone	0.01612903226
63	Centipede	0.015625
64	Polar bear	0.01538461538
65	Cannon	0.01526717557
66	Corded phone	0.01470588235
67	Bull	0.01438848921
68	Apple	0.01418439716
69	Bow and arrow	0.01395348837
70	Computer monitor	0.01388888889
71	Bookcase	0.01342281879
72	Bowl	0.01282051282
73	Camel	0.01242236025
74	Bottle	0.01214574899
75	Animal	0.01183431953
76	Bee	0.01129943503
77	Waste container	0.01069518717
78	Broccoli	0.01058201058
79	Clothing	0.009975062344
80	Carrot	0.009708737864
81	Calculator	0.009345794393
82	Toilet	0.009259259259
83	Coffee cup	0.009259259259
84	Candy	0.008928571429
85	Ceiling fan	0.008849557522
86	Chest of drawers	0.008771929825
87	Muffin	0.008746355685
88	Baloon	0.008645533141
89	Asparagus	0.008474576271
90	Book	0.008421052632
91	Bread	0.008163265306
92	Countertop	0.007751937984
93	Box	0.007662835249
94	Burrito	0.007575757576
95	Bicycle helmet	0.00701754386
96	Chicken	0.006060606061
97	Beaker	0.005952380952
98	Backpack	0.005952380952
99	Boy	0.005917159763
100	Airplane	0.005847953216
101	Ball	0.005434782609
102	Bat	0.005235602094
103	Beetle	0.005154639175
104	Croissant	0.00487804878
105	Cookie	0.004184100418
106	Coin	0.003831417625
107	Boat	0.00325732899
108	Chainsaw	0.0
109	Crocodile	0.0
110	Chair	0.0
111	Candle	0.0
112	Motorcycle	0.0
113	Submarine sandwich	0.0
114	Screwdriver	0.0
115	Can opener	0.0
116	Horse	0.0
117	Computer keyboard	0.0
118	Bronze sculpture	0.0
119	Chime	0.0
120	Chisel	0.0
121	Torch	0.0
122	Clock	0.0
123	Flying disc	0.0
124	Banjo	0.0
125	Bird	0.0
126	Caterpillar	0.0
127	Banana	0.0
128	Bicycle wheel	0.0
129	Bicycle	0.0
130	Bell pepper	0.0
131	Bed	0.0
132	Bear	0.0
133	Bathtub	0.0
134	Man	0.0
135	Baseball bat	0.0
136	Barrel	0.0
137	Band-aid	0.0
138	Brown bear	0.0
139	Cat	0.0
140	Building	0.0
141	Armadillo	0.0
142	Camera	0.0
143	Ant	0.0
144	Blue jay	0.0
145	Ambulance	0.0
146	Car	0.0
147	Cooking spray	0.0
148	Castle	0.0
149	Food	0.0
150	Billiard table	0.0


==> data/image_level/classifier_map.tsv <==
labels	sample_ratio	map_all	map_boxable	map_no_negatives
279749	0.01	0.70309466	0.7349332	0.70856255
2783404	0.10	0.7301038	0.775687	0.73154217
7248794	0.25	0.74213994	0.7913444	0.7380189
14223285	0.50	0.7578812	0.8065387	0.7411504
21196261	0.75	0.7699709	0.8200959	0.7454179
27894289	1	0.7756233	0.8247677	0.74723077


==> data/image_level/image-level-label-counts.txt <==
Number_of_labels	Negative_labels_train	Positive_labels_train	Negative_labels_test	Positive_labels_test	Negative_labels_validation	Positive_labels_validation
0	0.3781345997	0.1872782978	0.04359195127	0.008594024044	0.0428880346	0.009130225853
1	0.2889891758	0.3326026665	0.1001945215	0.01989062151	0.1008889957	0.01749159058
2	0.1246685298	0.1553234704	0.1390350458	0.03151407889	0.1425997117	0.03097068717
3	0.06527320079	0.09462401072	0.1513919449	0.04635830224	0.1481739548	0.04658817876
4	0.03701503137	0.06951679791	0.1413549539	0.06093147103	0.1447381067	0.06177318597
5	0.02220081385	0.05191271325	0.117358653	0.07483497561	0.1182123979	0.07578087458
6	0.01426427223	0.03642547587	0.09044452948	0.08484805	0.0881547333	0.08505526189
7	0.00986028914	0.02395674848	0.06783539016	0.09274849326	0.06806823642	0.09464199904
8	0.007264229083	0.01515302626	0.04910073663	0.09575401001	0.04863046612	0.097861605
9	0.005608027291	0.009822447246	0.03282151854	0.08945597755	0.03157135992	0.09014896684
10	0.004567552026	0.006543464776	0.02299180459	0.07955451386	0.02292167227	0.07813551177
11	0.003759609896	0.004539082189	0.01489205651	0.06874422016	0.01499279193	0.06830850553
12	0.003171292219	0.003214792715	0.01003699098	0.05736790076	0.01009130226	0.05896203748
13	0.002703750309	0.002279178399	0.006760419656	0.04599158136	0.006631427198	0.04591542528
14	0.002319319101	0.001598554793	0.004440511496	0.03557192513	0.003844305622	0.03414223931
15	0.002054072177	0.001119342018	0.002838100705	0.02733664977	0.002931283037	0.02729456992
16	0.001812697476	0.0007745210171	0.001977103862	0.02091106221	0.00172993753	0.01979817395
17	0.001615176934	0.0005395122427	0.001076246054	0.01597627475	0.001369533878	0.01511292648
18	0.001433394375	0.0004014070111	0.0008131636851	0.01207787238	0.0005285920231	0.01172513215
19	0.001279727991	0.0003069791063	0.0003986096495	0.009255716062	0.0004084574724	0.00869774147
20	0.001158421731	0.0002558748657	0.0002311935967	0.0063697822	0.0002642960115	0.006222969726
21	0.001086097737	0.0002095450697	0.0001913326318	0.004855065531	0.0002402691014	0.004829408938
22	0.0009653219709	0.0001724105004	0.0001116107019	0.00333237667	0.00004805382028	0.003099471408
23	0.0009242971133	0.0001517212403	0.00003188877196	0.002622851494	0.00002402691014	0.002618933205
24	0.000832698509	0.0001324466306	0.00003986096495	0.001642271756	0.00002402691014	0.00180201826
25	0.0007785881366	0.0001098122264	0.00001594438598	0.001187856756	0.00002402691014	0.001273426237
26	0.0007225326201	0.0001052146131	0.000007972192991	0.0008051914921	0	0.0008889956752
27	0.0006583428645	0.0000937205797	0.000007972192991	0.0005261647374	0	0.0007448342143
28	0.0006426048804	0.00008187288377	0.000007972192991	0.0004065818425	0	0.0003604036521


==> data/image_level/label-distributions.tsv <==
Index	Train_Positives	Train_Negatives	Test_Positives	Test_Negatives	Validation_Positives	Validation_Negatives
1	0.0641070755	0.01620951825	0.02597343835	0.02725007869	0.02588497753	0.02761585622
2	0.04829935419	0.01395300393	0.02133293275	0.02388916452	0.0213384294	0.02393086877
3	0.03193371242	0.01241041349	0.01610964914	0.02083588958	0.01628063384	0.02087620813
4	0.03003272176	0.008165348533	0.01470881008	0.01879266716	0.01463479982	0.01892057882
5	0.02652201049	0.007934963446	0.01347176422	0.017526545	0.01361503888	0.017643763
6	0.02635287156	0.007421320275	0.01313784329	0.01685614043	0.01334984635	0.01721277031
7	0.02120729939	0.007348516096	0.01295957113	0.01482003105	0.01294795665	0.01515478025
8	0.02114050662	0.007153702632	0.01229353913	0.01394690467	0.0123355533	0.01416888448
9	0.01901369988	0.006996606163	0.01119675816	0.011167482	0.01131579235	0.01111422384
10	0.01750558162	0.00633403277	0.01094156655	0.01113013851	0.01097404941	0.01072094301
11	0.01479452409	0.006289602844	0.01051172253	0.01058421224	0.01072526054	0.0102091392
12	0.01395649054	0.006235691764	0.01018866081	0.009769768488	0.01022221493	0.009713497613
13	0.0138308636	0.00568370875	0.009252958232	0.009399890103	0.009281738351	0.00954110054
14	0.01319164638	0.005190135172	0.009033964013	0.00916515959	0.008898986254	0.009395640509
15	0.01246042175	0.004632062075	0.008579686748	0.007982615716	0.00888805048	0.008161923951
16	0.01148344733	0.004582095708	0.008536249878	0.007714098235	0.008841573439	0.008156536543
17	0.01067003338	0.004500779254	0.008103691048	0.007390454648	0.008420546133	0.007542371968
18	0.01019913692	0.004406313756	0.007744431936	0.007175285011	0.007884693197	0.007353812669
19	0.009900875216	0.004361468596	0.007700090132	0.00712549369	0.007835482213	0.007100604467
20	0.009013304926	0.003694604463	0.007624980544	0.006972563204	0.007488271382	0.006852783674
25	0.007108669679	0.003058813596	0.006377980403	0.003704118631	0.006509519591	0.003641888179
30	0.006188521179	0.002466068547	0.005299298133	0.003360914169	0.005273777107	0.003221670312
35	0.005404635879	0.002029381884	0.004808823476	0.002790092238	0.004696915018	0.002828389488
40	0.005050812711	0.00180709384	0.004348211668	0.00236686601	0.004278621655	0.002472820524
45	0.00461792416	0.001612349582	0.00360435527	0.00207523113	0.003617007316	0.002009503389
50	0.004161829211	0.00142625601	0.003207088897	0.001707131006	0.003138567195	0.001826331498
55	0.003845790817	0.001233518712	0.002832445894	0.001586209227	0.002821429743	0.001637772199
60	0.003377125738	0.001050262566	0.002521148326	0.001522191814	0.002528897783	0.001540798845
65	0.002867998223	0.0008633385284	0.002344686042	0.001397713511	0.002263705259	0.001416888448
70	0.002497067775	0.0007394606954	0.002144695453	0.001367483067	0.002151613573	0.001352239546
75	0.002447531044	0.000707556963	0.002013479909	0.001299909131	0.001995778791	0.001233716558
80	0.002264408774	0.0006472789784	0.001886789038	0.001214552581	0.001880953162	0.001174455064
85	0.002062617255	0.0005960669134	0.001697657667	0.001150535168	0.001695045001	0.001109806161
90	0.00196674211	0.0005822950202	0.001648791188	0.001098965585	0.001656769791	0.00107748171
95	0.001839776344	0.000559526413	0.001510336165	0.001061622095	0.001561081767	0.001055932076
100	0.001664612677	0.0004931583449	0.001439751252	0.001008274251	0.00147906346	0.001023607624
105	0.001511614095	0.0004720506695	0.001408078534	0.0009833785901	0.00139431121	0.0009858957644
110	0.001366202219	0.0004323267164	0.001299486359	0.0009424785764	0.00130955896	0.0009374090875
115	0.001185013815	0.0004128799728	0.001272338315	0.0009015785627	0.001274017694	0.0009050846362
120	0.001126625926	0.0003710106493	0.001249714946	0.0008464524573	0.001219338823	0.0008673727763
125	0.001030750781	0.0003472731652	0.001190894184	0.0008073307051	0.001191999388	0.0008512105507
130	0.0009054957433	0.0003317019292	0.001145647445	0.0007913263519	0.001123650799	0.0008027238738
135	0.0008576697401	0.0003120475691	0.001102210575	0.0007735437372	0.00109357742	0.0007703994225
140	0.0007498194996	0.0002920471815	0.001053344096	0.0007433132923	0.001047100379	0.0007273001541
145	0.0006897208828	0.0002786213158	0.001018956574	0.0007166393704	0.001030696718	0.0007057505199
150	0.0006379527674	0.0002694861907	0.0009791394432	0.0006828524025	0.0009978893956	0.0006842008857
155	0.0005869284467	0.0002584825173	0.0009393223124	0.0006632915264	0.000940476581	0.0006572638429
160	0.0005372429566	0.0002402814726	0.0009094594644	0.0006526219576	0.0009213389762	0.0006411016173
165	0.0005154497701	0.000215921139	0.0008931706381	0.0006455089118	0.000855724331	0.0006249393917
170	0.0004551280149	0.0002082393292	0.00086330779	0.0006401741274	0.0008365867262	0.000608777166
175	0.0004331116899	0.0001973048613	0.0008443041594	0.0006241697742	0.0008283848955	0.0005980023489
180	0.0004085664628	0.0001864395988	0.0008243955941	0.0006170567283	0.0008037794036	0.0005818401233
185	0.0003966657466	0.0001720448562	0.0007999623547	0.0006028306366	0.0007764399681	0.0005764527147
190	0.0003763601496	0.0001600031004	0.0007700995066	0.0005832697605	0.0007600363068	0.0005710653062
195	0.0003479471897	0.0001494146599	0.0007492860065	0.0005708219302	0.0007518344761	0.0005602904891
200	0.0003030963655	0.0001423556996	0.0007366169194	0.0005637088844	0.0007381647584	0.0005387408549
205	0.0002900055777	0.000138895425	0.0007266626367	0.0005388132239	0.0007190271535	0.0005333534463
210	0.0002762453746	0.0001343278624	0.0007058491365	0.0005263653936	0.0007108253229	0.0005279660378
215	0.0002654603506	0.0001298295053	0.000694989919	0.0005156958248	0.0007026234922	0.0005171912207
220	0.000242253954	0.0001266460527	0.0006687468101	0.000508582779	0.0006862198309	0.0005118038121
225	0.0002281218535	0.0001200715308	0.0006515530491	0.0005014697331	0.0006780180003	0.000501028995
230	0.0002101963998	0.0001146042968	0.000638883962	0.0004925784258	0.0006643482825	0.0004956415865
235	0.0001971056119	0.0001103135562	0.0006280247445	0.0004836871185	0.000637008847	0.0004794793608
240	0.0001824528551	0.0001085834189	0.0006008767008	0.0004801305955	0.0006233391293	0.0004740919523
245	0.0001791057787	0.0001040850619	0.0005963520269	0.0004659045038	0.0006124033551	0.0004633171352
250	0.0001732298001	0.0001007631982	0.0005773483963	0.0004499001506	0.0006014675809	0.0004579297266
255	0.000168692652	0.00009778736197	0.0005547250265	0.0004463436277	0.0005741281454	0.0004579297266
260	0.0001623703966	0.00009494993675	0.0005384362003	0.0004410088433	0.0005604584277	0.0004525423181
265	0.0001507671983	0.00009162807307	0.0005239572436	0.0004303392745	0.0005331189922	0.0004471549095
270	0.0001460812913	0.0000903131687	0.0005176227001	0.0004214479672	0.000522183218	0.0004363800924
275	0.0001437755275	0.00008782177094	0.0005085733522	0.0004161131828	0.0005167153309	0.0004309926839
280	0.000139015241	0.00008678368854	0.0004940943956	0.0004143349213	0.0005085135002	0.0004256052754
285	0.0001309822576	0.00008581481164	0.0004814253085	0.0004090001369	0.0004866419518	0.0004148304583
290	0.0001229492742	0.00008394626332	0.0004732808954	0.000405443614	0.0004757061776	0.0004094430497
295	0.0001193790593	0.00008270056444	0.0004660414171	0.0004036653525	0.0004620364599	0.0004040556412
300	0.0001164038803	0.00008076281063	0.0004578970039	0.0004001088296	0.0004538346292	0.0003986682326
305	0.0001152881881	0.00007958631724	0.0004497525908	0.0003912175223	0.0004401649115	0.0003986682326
310	0.0001135030807	0.00007861744034	0.0004407032429	0.0003876609993	0.0004264951937	0.0003878934155
315	0.0001103047632	0.00007778697442	0.0004325588298	0.000382326215	0.0004182933631	0.000382506007
320	0.0001091146916	0.00007529557666	0.0004226045471	0.0003752131691	0.0004155594195	0.000382506007
325	0.0001068089278	0.00007370385032	0.0004135551992	0.0003698783847	0.0004100915324	0.0003771185984
330	0.0001036106104	0.00007245815144	0.0004090305253	0.0003645436003	0.0004073575889	0.0003717311899
335	0.00009825528806	0.00007148927453	0.0003945515686	0.0003609870774	0.0003964218147	0.0003663437813
340	0.00009766025226	0.00007086642509	0.0003864071555	0.0003574305544	0.000388219984	0.0003609563728
345	0.00009513135006	0.00007024357565	0.0003809775468	0.00035209577	0.0003827520969	0.0003609563728
350	0.00009312310421	0.00006899787678	0.0003782627424	0.0003485392471	0.0003800181534	0.0003555689642
355	0.00008955288935	0.00006837502734	0.0003710232641	0.0003467609857	0.0003718163227	0.0003555689642
360	0.00008851157668	0.00006754456142	0.0003637837857	0.0003414262013	0.0003663484356	0.0003447941471
365	0.00008442070549	0.00006699091747	0.0003592591118	0.0003360914169	0.0003554126614	0.0003394067386
370	0.00008285873649	0.00006678330099	0.0003520196335	0.0003307566325	0.0003526787179	0.0003394067386
375	0.0000790653832	0.00006629886254	0.0003483998943	0.0003272001095	0.0003499447743	0.00033401933
380	0.0000759414452	0.00006609124606	0.0003384456116	0.0003254218481	0.0003444768872	0.0003286319215
385	0.00007423071725	0.00006560680761	0.0003339209377	0.0003236435866	0.0003417429437	0.0003286319215
390	0.00007341254301	0.00006512236915	0.0003266814593	0.0003218653251	0.0003390090001	0.0003286319215
395	0.00007170181506	0.00006449951971	0.0003230617202	0.0003183088022	0.000333541113	0.0003232445129
400	0.00007118115873	0.00006373825929	0.0003203469158	0.0003147522793	0.0003280732259	0.0003178571044
405	0.00007021422554	0.00006290779337	0.0003158222418	0.0003111957564	0.0003226053388	0.0003124696958
410	0.00006909853339	0.00006242335492	0.0003131074375	0.0003094174949	0.0003171374517	0.0003070822873
415	0.00006842911811	0.00006235414942	0.0003103926331	0.0003076392334	0.0003144035082	0.0003070822873
420	0.00006671839015	0.00006214653294	0.0003067728939	0.0003040827105	0.0003116695646	0.0003016948787
425	0.00006649525173	0.00006173129998	0.0003049630244	0.000302304449	0.0003089356211	0.0003016948787
430	0.00006612335434	0.000061592889	0.00030224822	0.0002987479261	0.0003007337904	0.0002963074702
435	0.00006537955958	0.00006124686153	0.0002959136765	0.0002969696646	0.0002952659033	0.0002963074702
440	0.0000650076622	0.00006103924505	0.0002913890025	0.0002951914032	0.0002925319598	0.0002963074702
445	0.00006426386744	0.00006083162857	0.0002886741981	0.0002934131417	0.0002897980163	0.0002909200616
450	0.00006374321111	0.00006069321758	0.000285054459	0.0002916348802	0.0002788622421	0.0002909200616
455	0.00006329693425	0.0000605548066	0.000280529785	0.0002880783573	0.0002761282985	0.0002909200616
460	0.00006285065739	0.00006027798463	0.0002769100459	0.0002863000958	0.000273394355	0.0002855326531
465	0.00006247876001	0.00005993195716	0.0002751001763	0.0002845218344	0.0002706604114	0.0002855326531
470	0.00006210686263	0.00005979354617	0.0002714804371	0.0002827435729	0.0002679264679	0.0002801452445
475	0.00006180934472	0.00005923990223	0.0002669557632	0.0002809653115	0.0002651925243	0.0002801452445
480	0.00006128868839	0.00005882466927	0.0002651458936	0.00027918705	0.0002624585808	0.000274757836
485	0.00006047051415	0.00005868625828	0.000263336024	0.0002774087885	0.0002597246372	0.000274757836
490	0.00006024737572	0.00005861705279	0.0002597162848	0.0002756305271	0.0002542567501	0.0002693704274
495	0.00005957796044	0.00005840943631	0.0002570014805	0.0002720740041	0.0002515228066	0.0002693704274
500	0.00005935482201	0.00005834023081	0.0002542866761	0.0002685174812	0.000248788863	0.0002693704274
505	0.00005905730411	0.00005827102532	0.0002524768065	0.0002649609583	0.0002460549195	0.0002693704274
510	0.00005898292463	0.00005806340884	0.0002488570674	0.0002614044353	0.0002433209759	0.0002639830189
515	0.00005853664777	0.00005792499785	0.000246142263	0.0002614044353	0.0002433209759	0.0002639830189
520	0.00005794161196	0.00005771738137	0.0002452373282	0.0002596261739	0.0002405870324	0.0002585956103
525	0.00005771847353	0.0000575097649	0.0002425225238	0.0002560696509	0.0002378530888	0.0002585956103
530	0.00005727219668	0.00005737135391	0.0002398077195	0.0002542913895	0.0002351191453	0.0002585956103
535	0.00005704905825	0.00005730214842	0.0002379978499	0.000252513128	0.0002351191453	0.0002585956103
540	0.00005667716087	0.00005716373743	0.0002361879803	0.0002507348666	0.0002323852017	0.0002585956103
545	0.00005645402244	0.00005695612095	0.0002343781107	0.0002489566051	0.0002296512582	0.0002532082018
550	0.00005608212506	0.00005681770996	0.0002307583716	0.0002471783436	0.0002296512582	0.0002532082018
555	0.00005578460715	0.00005667929898	0.0002280435672	0.0002454000822	0.0002269173146	0.0002532082018
560	0.0000556358482	0.00005654088799	0.0002262336976	0.0002436218207	0.0002241833711	0.0002532082018
565	0.00005548708925	0.0000564716825	0.0002235188932	0.0002418435592	0.0002241833711	0.0002478207932
570	0.00005518957134	0.000056402477	0.0002208040889	0.0002400652978	0.0002214494275	0.0002478207932
575	0.00005496643291	0.00005626406602	0.0002189942193	0.0002382870363	0.000218715484	0.0002478207932
580	0.00005474329449	0.00005612565503	0.0002180892845	0.0002382870363	0.0002159815404	0.0002478207932
585	0.00005444577658	0.00005605644954	0.0002153744801	0.0002365087748	0.0002132475969	0.0002424333847
590	0.00005414825868	0.00005591803855	0.0002144695453	0.0002347305134	0.0002132475969	0.0002424333847
595	0.00005392512025	0.00005584883306	0.0002135646105	0.0002347305134	0.0002105136533	0.0002424333847
600	0.0000537763613	0.00005577962756	0.0002126596757	0.0002329522519	0.0002105136533	0.0002370459761
605	0.00005355322287	0.00005571042207	0.0002090399366	0.0002311739904	0.0002077797098	0.0002370459761
610	0.00005318132549	0.00005564121658	0.000207230067	0.000229395729	0.0002050457662	0.0002316585676
615	0.00005288380758	0.00005550280559	0.0002063251322	0.0002276174675	0.0002050457662	0.0002316585676
620	0.00005258628968	0.0000554336001	0.0002045152626	0.000225839206	0.0002023118227	0.0002316585676
625	0.00005228877177	0.0000554336001	0.0002045152626	0.0002240609446	0.0001995778791	0.0002316585676
630	0.00005206563334	0.0000553643946	0.000202705393	0.0002222826831	0.0001995778791	0.000226271159
635	0.00005184249491	0.00005529518911	0.0002018004583	0.0002205044216	0.0001968439356	0.000226271159
640	0.00005169373596	0.00005529518911	0.0001990856539	0.0002187261602	0.000194109992	0.000226271159
645	0.00005154497701	0.00005522598362	0.0001972757843	0.0002187261602	0.0001913760485	0.000226271159
650	0.00005117307963	0.00005522598362	0.0001963708495	0.0002169478987	0.0001913760485	0.0002208837505
655	0.00005109870015	0.00005508757263	0.0001945609799	0.0002151696373	0.0001886421049	0.0002208837505
660	0.00005102432068	0.00005501836714	0.0001936560451	0.0002133913758	0.0001886421049	0.0002208837505
665	0.00005087556172	0.00005501836714	0.0001918461756	0.0002133913758	0.0001859081614	0.0002208837505
670	0.00005072680277	0.00005494916164	0.0001891313712	0.0002116131143	0.0001859081614	0.0002208837505
675	0.00005050366434	0.00005487995615	0.0001873215016	0.0002116131143	0.0001831742178	0.0002154963419
680	0.00005042928487	0.00005481075066	0.000185511632	0.0002098348529	0.0001831742178	0.0002154963419
685	0.00005013176696	0.00005474154516	0.0001837017625	0.0002080565914	0.0001831742178	0.0002154963419
690	0.00004998300801	0.00005467233967	0.0001818918929	0.0002080565914	0.0001804402743	0.0002154963419
695	0.00004990862853	0.00005460313418	0.0001800820233	0.0002062783299	0.0001804402743	0.0002154963419
700	0.00004975986958	0.00005460313418	0.0001791770885	0.0002062783299	0.0001777063307	0.0002101089334
705	0.00004961111063	0.00005453392869	0.0001773672189	0.0002045000685	0.0001777063307	0.0002101089334
710	0.0000493879722	0.00005453392869	0.0001764622841	0.000202721807	0.0001749723872	0.0002101089334
715	0.00004931359272	0.0000543955177	0.0001755573493	0.000202721807	0.0001749723872	0.0002101089334
720	0.00004909045429	0.0000543955177	0.000172842545	0.0002009435455	0.0001722384436	0.0002047215249
725	0.00004864417744	0.00005432631221	0.0001719376102	0.0002009435455	0.0001722384436	0.0002047215249
730	0.00004856979796	0.00005425710671	0.0001710326754	0.0002009435455	0.0001695045001	0.0002047215249
735	0.00004842103901	0.00005418790122	0.0001701277406	0.0001991652841	0.0001667705565	0.0002047215249
740	0.00004819790058	0.00005411869573	0.0001692228058	0.0001973870226	0.0001667705565	0.0002047215249
745	0.00004804914163	0.00005411869573	0.000168317871	0.0001956087611	0.0001667705565	0.0001993341163
750	0.00004790038267	0.00005404949023	0.0001665080014	0.0001938304997	0.000164036613	0.0001993341163
755	0.00004775162372	0.00005404949023	0.0001656030666	0.0001938304997	0.000164036613	0.0001993341163
760	0.00004767724425	0.00005398028474	0.0001646981319	0.0001920522382	0.0001613026694	0.0001993341163
765	0.00004752848529	0.00005391107925	0.0001646981319	0.0001920522382	0.0001585687259	0.0001993341163
770	0.00004745410582	0.00005391107925	0.0001619833275	0.0001920522382	0.0001585687259	0.0001939467078
775	0.00004715658791	0.00005384187375	0.0001601734579	0.0001902739767	0.0001558347823	0.0001939467078
780	0.00004708220844	0.00005377266826	0.0001574586535	0.0001884957153	0.0001558347823	0.0001939467078
785	0.00004678469053	0.00005370346277	0.0001565537187	0.0001884957153	0.0001558347823	0.0001939467078
790	0.00004648717263	0.00005363425727	0.0001556487839	0.0001867174538	0.0001558347823	0.0001939467078
795	0.00004641279315	0.00005356505178	0.0001538389144	0.0001867174538	0.0001531008388	0.0001939467078
800	0.00004618965472	0.00005349584629	0.0001538389144	0.0001849391923	0.0001531008388	0.0001885592992
805	0.00004604089577	0.00005349584629	0.0001520290448	0.0001849391923	0.0001503668952	0.0001885592992
810	0.00004596651629	0.00005342664079	0.00015112411	0.0001831609309	0.0001503668952	0.0001885592992
815	0.00004581775734	0.0000533574353	0.0001502191752	0.0001831609309	0.0001476329517	0.0001885592992
820	0.00004566899839	0.0000533574353	0.0001493142404	0.0001813826694	0.0001476329517	0.0001885592992
825	0.00004559461891	0.00005328822981	0.0001484093056	0.0001813826694	0.0001476329517	0.0001831718907
830	0.00004552023944	0.00005328822981	0.0001475043708	0.0001813826694	0.0001448990081	0.0001831718907
835	0.00004529710101	0.00005321902431	0.000146599436	0.000179604408	0.0001448990081	0.0001831718907
840	0.00004507396258	0.00005321902431	0.0001456945013	0.000179604408	0.0001448990081	0.0001831718907
845	0.0000449995831	0.00005314981882	0.0001447895665	0.0001778261465	0.0001421650646	0.0001831718907
850	0.00004485082415	0.00005314981882	0.0001447895665	0.0001778261465	0.0001421650646	0.0001831718907
855	0.00004485082415	0.00005308061333	0.0001429796969	0.000176047885	0.0001421650646	0.0001831718907
860	0.00004462768572	0.00005308061333	0.0001420747621	0.000176047885	0.000139431121	0.0001777844821
865	0.00004440454729	0.00005301140783	0.0001411698273	0.000176047885	0.000139431121	0.0001777844821
870	0.00004418140886	0.00005294220234	0.0001402648925	0.000176047885	0.000139431121	0.0001777844821
875	0.00004403264991	0.00005287299685	0.0001393599577	0.0001742696236	0.0001366971775	0.0001777844821
880	0.00004388389096	0.00005280379135	0.0001384550229	0.0001742696236	0.0001366971775	0.0001777844821
885	0.00004373513201	0.00005280379135	0.0001366451534	0.0001742696236	0.0001366971775	0.0001777844821
890	0.00004358637306	0.00005273458586	0.0001357402186	0.0001742696236	0.0001339632339	0.0001777844821
895	0.0000434376141	0.00005266538037	0.0001348352838	0.0001724913621	0.0001339632339	0.0001723970736
900	0.00004336323463	0.00005266538037	0.000133930349	0.0001724913621	0.0001339632339	0.0001723970736
905	0.00004328885515	0.00005266538037	0.000133930349	0.0001707131006	0.0001339632339	0.0001723970736
910	0.00004321447567	0.00005259617487	0.0001330254142	0.0001707131006	0.0001312292904	0.0001723970736
915	0.00004299133725	0.00005259617487	0.0001321204794	0.0001689348392	0.0001312292904	0.0001723970736
920	0.00004291695777	0.00005252696938	0.0001312155446	0.0001689348392	0.0001284953468	0.0001723970736
925	0.00004276819882	0.00005245776389	0.0001303106098	0.0001689348392	0.0001284953468	0.0001723970736
930	0.00004261943986	0.00005245776389	0.0001303106098	0.0001671565777	0.0001284953468	0.0001723970736
935	0.00004239630144	0.00005238855839	0.0001285007402	0.0001671565777	0.0001284953468	0.000167009665
940	0.00004209878353	0.00005238855839	0.0001285007402	0.0001671565777	0.0001257614033	0.000167009665
945	0.00004202440405	0.0000523193529	0.0001275958054	0.0001671565777	0.0001257614033	0.000167009665
950	0.0000418756451	0.0000523193529	0.0001266908707	0.0001671565777	0.0001230274597	0.000167009665
955	0.00004165250667	0.00005225014741	0.0001257859359	0.0001653783162	0.0001230274597	0.000167009665
960	0.0000415781272	0.00005225014741	0.0001239760663	0.0001653783162	0.0001230274597	0.000167009665
965	0.00004135498877	0.00005225014741	0.0001230711315	0.0001636000548	0.0001230274597	0.000167009665
970	0.00004128060929	0.00005218094191	0.0001221661967	0.0001636000548	0.0001202935162	0.000167009665
975	0.00004120622982	0.00005218094191	0.0001212612619	0.0001636000548	0.0001202935162	0.000167009665
980	0.00004098309139	0.00005211173642	0.0001212612619	0.0001636000548	0.0001202935162	0.0001616222565
985	0.00004090871191	0.00005211173642	0.0001203563271	0.0001636000548	0.0001202935162	0.0001616222565
990	0.00004083433244	0.00005204253093	0.0001194513923	0.0001618217933	0.0001175595726	0.0001616222565
995	0.00004068557348	0.00005204253093	0.0001194513923	0.0001618217933	0.0001175595726	0.0001616222565
1000	0.00004061119401	0.00005204253093	0.0001185464575	0.0001600435318	0.0001175595726	0.0001616222565
1005	0.00004046243505	0.00005197332543	0.0001176415228	0.0001600435318	0.0001175595726	0.0001616222565
1010	0.0000403136761	0.00005197332543	0.0001176415228	0.0001600435318	0.0001148256291	0.0001616222565
1015	0.00004023929663	0.00005190411994	0.000116736588	0.0001600435318	0.0001148256291	0.0001616222565
1020	0.0000400161582	0.00005190411994	0.0001158316532	0.0001600435318	0.0001148256291	0.0001616222565
1025	0.00003994177872	0.00005190411994	0.0001158316532	0.0001582652704	0.0001148256291	0.0001562348479
1030	0.00003979301977	0.00005183491445	0.0001158316532	0.0001582652704	0.0001148256291	0.0001562348479
1035	0.00003964426082	0.00005183491445	0.0001149267184	0.0001582652704	0.0001148256291	0.0001562348479
1040	0.00003949550186	0.00005183491445	0.0001149267184	0.0001564870089	0.0001148256291	0.0001562348479
1045	0.00003934674291	0.00005183491445	0.0001140217836	0.0001564870089	0.0001148256291	0.0001562348479
1050	0.00003919798396	0.00005176570895	0.0001140217836	0.0001564870089	0.0001120916855	0.0001562348479
1055	0.00003912360448	0.00005176570895	0.0001131168488	0.0001547087474	0.0001120916855	0.0001562348479
1060	0.00003904922501	0.00005169650346	0.0001131168488	0.0001547087474	0.0001120916855	0.0001562348479
1065	0.00003897484553	0.00005169650346	0.000112211914	0.0001547087474	0.0001120916855	0.0001562348479
1070	0.00003890046605	0.00005162729797	0.000112211914	0.000152930486	0.000109357742	0.0001562348479
1075	0.00003882608658	0.00005162729797	0.0001113069792	0.000152930486	0.000109357742	0.0001508474394
1080	0.00003867732763	0.00005162729797	0.0001113069792	0.000152930486	0.000109357742	0.0001508474394
1085	0.00003852856867	0.00005155809248	0.0001104020444	0.0001511522245	0.000109357742	0.0001508474394
1090	0.0000384541892	0.00005155809248	0.0001094971096	0.0001511522245	0.000109357742	0.0001508474394
1095	0.00003837980972	0.00005155809248	0.0001094971096	0.0001511522245	0.0001066237984	0.0001508474394
1100	0.00003830543024	0.00005155809248	0.0001085921748	0.0001511522245	0.0001066237984	0.0001508474394
1105	0.00003815667129	0.00005148888698	0.0001085921748	0.0001493739631	0.0001066237984	0.0001508474394
1110	0.00003808229182	0.00005148888698	0.0001076872401	0.0001493739631	0.0001066237984	0.0001508474394
1115	0.00003800791234	0.00005148888698	0.0001076872401	0.0001493739631	0.0001066237984	0.0001508474394
1120	0.00003793353286	0.00005148888698	0.0001076872401	0.0001493739631	0.0001066237984	0.0001508474394
1125	0.00003778477391	0.00005141968149	0.0001067823053	0.0001475957016	0.0001038898549	0.0001508474394
1130	0.00003771039444	0.00005141968149	0.0001067823053	0.0001475957016	0.0001038898549	0.0001454600308
1135	0.00003771039444	0.00005141968149	0.0001058773705	0.0001458174401	0.0001038898549	0.0001454600308
1140	0.00003763601496	0.000051350476	0.0001058773705	0.0001458174401	0.0001038898549	0.0001454600308
1145	0.00003748725601	0.000051350476	0.0001049724357	0.0001458174401	0.0001038898549	0.0001454600308
1150	0.00003741287653	0.0000512812705	0.0001049724357	0.0001440391787	0.0001011559113	0.0001454600308
1155	0.00003741287653	0.0000512812705	0.0001040675009	0.0001440391787	0.0001011559113	0.0001454600308
1160	0.00003733849705	0.0000512812705	0.0001031625661	0.0001440391787	0.0001011559113	0.0001454600308
1165	0.00003726411758	0.0000512812705	0.0001031625661	0.0001422609172	0.0001011559113	0.0001454600308
1170	0.0000371897381	0.00005121206501	0.0001022576313	0.0001422609172	0.0001011559113	0.0001454600308
1175	0.00003704097915	0.00005121206501	0.0001022576313	0.0001422609172	0.00009842196778	0.0001454600308
1180	0.0000368922202	0.00005114285952	0.0001013526965	0.0001422609172	0.00009842196778	0.0001454600308
1185	0.00003681784072	0.00005114285952	0.0001004477617	0.0001404826557	0.00009842196778	0.0001454600308
1190	0.00003681784072	0.00005114285952	0.0001004477617	0.0001404826557	0.00009842196778	0.0001454600308
1195	0.00003674346124	0.00005107365402	0.0001004477617	0.0001404826557	0.00009842196778	0.0001400726223
1200	0.00003666908177	0.00005107365402	0.00009954282694	0.0001387043943	0.00009842196778	0.0001400726223
1205	0.00003666908177	0.00005100444853	0.00009863789215	0.0001387043943	0.00009842196778	0.0001400726223
1210	0.00003659470229	0.00005100444853	0.00009863789215	0.0001387043943	0.00009842196778	0.0001400726223
1215	0.00003644594334	0.00005100444853	0.00009773295736	0.0001387043943	0.00009568802423	0.0001400726223
1220	0.00003637156386	0.00005100444853	0.00009773295736	0.0001369261328	0.00009568802423	0.0001400726223
1225	0.00003622280491	0.00005093524304	0.00009682802257	0.0001369261328	0.00009568802423	0.0001400726223
1230	0.00003614842543	0.00005093524304	0.00009682802257	0.0001369261328	0.00009568802423	0.0001400726223
1235	0.00003599966648	0.00005093524304	0.00009592308778	0.0001369261328	0.00009568802423	0.0001400726223
1240	0.00003599966648	0.00005093524304	0.00009501815299	0.0001351478713	0.00009568802423	0.0001400726223
1245	0.00003585090753	0.00005086603754	0.00009501815299	0.0001351478713	0.00009295408068	0.0001400726223
1250	0.00003577652805	0.00005086603754	0.00009501815299	0.0001351478713	0.00009295408068	0.0001400726223
1255	0.00003570214858	0.00005079683205	0.0000941132182	0.0001351478713	0.00009295408068	0.0001400726223
1260	0.00003570214858	0.00005079683205	0.00009320828341	0.0001333696099	0.00009295408068	0.0001400726223
1265	0.00003555338963	0.00005079683205	0.00009320828341	0.0001333696099	0.00009295408068	0.0001400726223
1270	0.00003555338963	0.00005079683205	0.00009320828341	0.0001333696099	0.00009295408068	0.0001346852137
1275	0.00003547901015	0.00005072762656	0.00009230334862	0.0001315913484	0.00009295408068	0.0001346852137
1280	0.00003525587172	0.00005072762656	0.00009230334862	0.0001315913484	0.00009022013713	0.0001346852137
1285	0.00003518149224	0.00005072762656	0.00009139841383	0.0001315913484	0.00009022013713	0.0001346852137
1290	0.00003503273329	0.00005065842106	0.00009139841383	0.0001315913484	0.00009022013713	0.0001346852137
1295	0.00003503273329	0.00005065842106	0.00009049347904	0.0001298130869	0.00009022013713	0.0001346852137
1300	0.00003495835382	0.00005065842106	0.00009049347904	0.0001298130869	0.00009022013713	0.0001346852137
1305	0.00003488397434	0.00005058921557	0.00008958854425	0.0001298130869	0.00009022013713	0.0001346852137
1310	0.00003473521539	0.00005058921557	0.00008958854425	0.0001298130869	0.00009022013713	0.0001346852137
1315	0.00003466083591	0.00005058921557	0.00008868360946	0.0001298130869	0.00009022013713	0.0001346852137
1320	0.00003458645643	0.00005052001008	0.00008868360946	0.0001280348255	0.00008748619359	0.0001346852137
1325	0.00003451207696	0.00005052001008	0.00008777867467	0.0001280348255	0.00008748619359	0.0001346852137
1330	0.00003443769748	0.00005045080458	0.00008777867467	0.0001280348255	0.00008748619359	0.0001346852137
1335	0.00003428893853	0.00005045080458	0.00008777867467	0.0001280348255	0.00008748619359	0.0001292978052
1340	0.00003421455905	0.00005045080458	0.00008687373988	0.0001280348255	0.00008748619359	0.0001292978052
1345	0.00003421455905	0.00005045080458	0.00008687373988	0.0001280348255	0.00008748619359	0.0001292978052
1350	0.00003414017958	0.00005038159909	0.00008687373988	0.000126256564	0.00008748619359	0.0001292978052
1355	0.0000340658001	0.00005038159909	0.00008596880509	0.000126256564	0.00008748619359	0.0001292978052
1360	0.00003399142062	0.00005038159909	0.00008596880509	0.000126256564	0.00008748619359	0.0001292978052
1365	0.00003399142062	0.0000503123936	0.00008596880509	0.000126256564	0.00008748619359	0.0001292978052
1370	0.00003384266167	0.0000503123936	0.0000850638703	0.000126256564	0.00008748619359	0.0001292978052
1375	0.0000337682822	0.0000503123936	0.0000850638703	0.0001244783025	0.00008475225004	0.0001292978052
1380	0.0000337682822	0.0000502431881	0.00008415893551	0.0001244783025	0.00008475225004	0.0001292978052
1385	0.00003369390272	0.0000502431881	0.00008415893551	0.0001244783025	0.00008475225004	0.0001292978052
1390	0.00003354514377	0.0000502431881	0.00008325400072	0.0001244783025	0.00008475225004	0.0001292978052
1395	0.00003354514377	0.0000502431881	0.00008325400072	0.0001244783025	0.00008475225004	0.0001292978052
1400	0.00003347076429	0.00005017398261	0.00008325400072	0.0001244783025	0.00008475225004	0.0001292978052
1405	0.00003339638482	0.00005017398261	0.00008234906593	0.0001227000411	0.00008475225004	0.0001239103966
1410	0.00003324762586	0.00005010477712	0.00008234906593	0.0001227000411	0.00008475225004	0.0001239103966
1415	0.00003317324639	0.00005010477712	0.00008234906593	0.0001227000411	0.00008475225004	0.0001239103966
1420	0.00003317324639	0.00005010477712	0.00008144413114	0.0001227000411	0.00008475225004	0.0001239103966
1425	0.00003309886691	0.00005003557162	0.00008144413114	0.0001227000411	0.00008201830649	0.0001239103966
1430	0.00003309886691	0.00005003557162	0.00008144413114	0.0001227000411	0.00008201830649	0.0001239103966
1435	0.00003302448743	0.00005003557162	0.00008144413114	0.0001227000411	0.00008201830649	0.0001239103966
1440	0.00003287572848	0.00005003557162	0.00008053919635	0.0001209217796	0.00008201830649	0.0001239103966
1445	0.00003280134901	0.00004996636613	0.00008053919635	0.0001209217796	0.00008201830649	0.0001239103966
1450	0.00003272696953	0.00004996636613	0.00007963426156	0.0001209217796	0.00008201830649	0.0001239103966
1455	0.00003272696953	0.00004996636613	0.00007963426156	0.0001209217796	0.00008201830649	0.0001239103966
1460	0.00003265259005	0.00004996636613	0.00007963426156	0.0001209217796	0.00008201830649	0.0001239103966
1465	0.00003257821058	0.00004989716064	0.00007872932676	0.0001209217796	0.00008201830649	0.0001239103966
1470	0.0000325038311	0.00004989716064	0.00007872932676	0.0001209217796	0.00008201830649	0.0001239103966
1475	0.00003242945162	0.00004989716064	0.00007782439197	0.0001191435181	0.00008201830649	0.0001239103966
1480	0.00003235507215	0.00004989716064	0.00007782439197	0.0001191435181	0.00007928436294	0.0001239103966
1485	0.00003228069267	0.00004989716064	0.00007782439197	0.0001191435181	0.00007928436294	0.0001185229881
1490	0.00003228069267	0.00004982795514	0.00007782439197	0.0001191435181	0.00007928436294	0.0001185229881
1495	0.0000322063132	0.00004982795514	0.00007691945718	0.0001191435181	0.00007928436294	0.0001185229881
1500	0.0000322063132	0.00004982795514	0.00007691945718	0.0001191435181	0.00007928436294	0.0001185229881
1505	0.00003213193372	0.00004982795514	0.00007691945718	0.0001173652567	0.00007928436294	0.0001185229881
1510	0.00003213193372	0.00004982795514	0.00007691945718	0.0001173652567	0.00007928436294	0.0001185229881
1515	0.00003205755424	0.00004975874965	0.00007601452239	0.0001173652567	0.00007928436294	0.0001185229881
1520	0.00003205755424	0.00004975874965	0.00007601452239	0.0001173652567	0.00007928436294	0.0001185229881
1525	0.00003198317477	0.00004975874965	0.00007601452239	0.0001173652567	0.00007928436294	0.0001185229881
1530	0.00003198317477	0.00004968954416	0.0000751095876	0.0001173652567	0.00007928436294	0.0001185229881
1535	0.00003190879529	0.00004968954416	0.0000751095876	0.0001173652567	0.00007655041939	0.0001185229881
1540	0.00003183441582	0.00004968954416	0.0000751095876	0.0001155869952	0.00007655041939	0.0001185229881
1545	0.00003176003634	0.00004968954416	0.0000751095876	0.0001155869952	0.00007655041939	0.0001185229881
1550	0.00003176003634	0.00004968954416	0.0000751095876	0.0001155869952	0.00007655041939	0.0001185229881
1555	0.00003168565686	0.00004962033866	0.0000751095876	0.0001155869952	0.00007655041939	0.0001185229881
1560	0.00003161127739	0.00004962033866	0.00007420465281	0.0001155869952	0.00007655041939	0.0001185229881
1565	0.00003161127739	0.00004962033866	0.00007420465281	0.0001155869952	0.00007655041939	0.0001185229881
1570	0.00003153689791	0.00004962033866	0.00007420465281	0.0001155869952	0.00007655041939	0.0001185229881
1575	0.00003153689791	0.00004955113317	0.00007420465281	0.0001138087338	0.00007655041939	0.0001185229881
1580	0.00003146251843	0.00004955113317	0.00007420465281	0.0001138087338	0.00007655041939	0.0001185229881
1585	0.00003138813896	0.00004955113317	0.00007329971802	0.0001138087338	0.00007655041939	0.0001131355795
1590	0.00003131375948	0.00004955113317	0.00007329971802	0.0001138087338	0.00007381647584	0.0001131355795
1595	0.00003131375948	0.00004948192768	0.00007329971802	0.0001138087338	0.00007381647584	0.0001131355795
1600	0.00003123938001	0.00004948192768	0.00007329971802	0.0001138087338	0.00007381647584	0.0001131355795
1605	0.00003116500053	0.00004948192768	0.00007239478323	0.0001138087338	0.00007381647584	0.0001131355795
1610	0.00003109062105	0.00004948192768	0.00007239478323	0.0001138087338	0.00007381647584	0.0001131355795
1615	0.00003101624158	0.00004948192768	0.00007239478323	0.0001120304723	0.00007381647584	0.0001131355795
1620	0.0000309418621	0.00004941272218	0.00007239478323	0.0001120304723	0.00007381647584	0.0001131355795
1625	0.00003086748262	0.00004941272218	0.00007239478323	0.0001120304723	0.00007381647584	0.0001131355795
1630	0.00003086748262	0.00004941272218	0.00007148984844	0.0001120304723	0.00007381647584	0.0001131355795
1635	0.00003079310315	0.00004934351669	0.00007148984844	0.0001120304723	0.00007381647584	0.0001131355795
1640	0.00003071872367	0.00004934351669	0.00007148984844	0.0001120304723	0.00007381647584	0.0001131355795
1645	0.0000306443442	0.00004934351669	0.00007058491365	0.0001120304723	0.00007381647584	0.0001131355795
1650	0.00003056996472	0.00004934351669	0.00007058491365	0.0001102522108	0.00007381647584	0.0001131355795
1655	0.00003056996472	0.00004934351669	0.00007058491365	0.0001102522108	0.00007381647584	0.0001131355795
1660	0.00003049558524	0.0000492743112	0.00007058491365	0.0001102522108	0.00007381647584	0.0001131355795
1665	0.00003042120577	0.0000492743112	0.00007058491365	0.0001102522108	0.00007108253229	0.0001131355795
1670	0.00003034682629	0.0000492743112	0.00006967997886	0.0001102522108	0.00007108253229	0.0001131355795
1675	0.00003027244681	0.0000492743112	0.00006967997886	0.0001102522108	0.00007108253229	0.0001131355795
1680	0.00003027244681	0.0000492743112	0.00006967997886	0.0001102522108	0.00007108253229	0.0001131355795
1685	0.00003012368786	0.0000492051057	0.00006967997886	0.0001102522108	0.00007108253229	0.0001131355795
1690	0.00003012368786	0.0000492051057	0.00006877504407	0.0001084739494	0.00007108253229	0.0001131355795
1695	0.00003004930839	0.0000492051057	0.00006877504407	0.0001084739494	0.00007108253229	0.000107748171
1700	0.00002997492891	0.0000492051057	0.00006877504407	0.0001084739494	0.00007108253229	0.000107748171
1705	0.00002997492891	0.0000492051057	0.00006877504407	0.0001084739494	0.00007108253229	0.000107748171
1710	0.00002997492891	0.00004913590021	0.00006877504407	0.0001084739494	0.00007108253229	0.000107748171
1715	0.00002990054943	0.00004913590021	0.00006787010928	0.0001084739494	0.00007108253229	0.000107748171
1720	0.00002982616996	0.00004913590021	0.00006787010928	0.0001066956879	0.00007108253229	0.000107748171
1725	0.00002975179048	0.00004913590021	0.00006787010928	0.0001066956879	0.00007108253229	0.000107748171
1730	0.00002967741101	0.00004906669472	0.00006787010928	0.0001066956879	0.00007108253229	0.000107748171
1735	0.00002960303153	0.00004906669472	0.00006696517449	0.0001066956879	0.00006834858874	0.000107748171
1740	0.00002952865205	0.00004906669472	0.00006696517449	0.0001066956879	0.00006834858874	0.000107748171
1745	0.00002952865205	0.00004906669472	0.00006696517449	0.0001066956879	0.00006834858874	0.000107748171
1750	0.00002945427258	0.00004899748922	0.00006696517449	0.0001066956879	0.00006834858874	0.000107748171
1755	0.0000293798931	0.00004899748922	0.00006696517449	0.0001066956879	0.00006834858874	0.000107748171
1760	0.0000293798931	0.00004899748922	0.0000660602397	0.0001066956879	0.00006834858874	0.000107748171
1765	0.00002930551362	0.00004899748922	0.0000660602397	0.0001049174264	0.00006834858874	0.000107748171
1770	0.00002915675467	0.00004899748922	0.0000660602397	0.0001049174264	0.00006834858874	0.000107748171
1775	0.0000290823752	0.00004899748922	0.0000660602397	0.0001049174264	0.00006834858874	0.000107748171
1780	0.00002900799572	0.00004899748922	0.00006515530491	0.0001049174264	0.00006834858874	0.000107748171
1785	0.00002900799572	0.00004892828373	0.00006515530491	0.0001049174264	0.00006834858874	0.000107748171
1790	0.00002893361624	0.00004892828373	0.00006515530491	0.0001049174264	0.00006834858874	0.000107748171
1795	0.00002885923677	0.00004892828373	0.00006515530491	0.0001049174264	0.00006834858874	0.000107748171
1800	0.00002885923677	0.00004892828373	0.00006515530491	0.0001049174264	0.00006561464519	0.000107748171
1805	0.00002878485729	0.00004892828373	0.00006515530491	0.000103139165	0.00006561464519	0.000107748171
1810	0.00002871047781	0.00004885907824	0.00006515530491	0.000103139165	0.00006561464519	0.0001023607624
1815	0.00002871047781	0.00004885907824	0.00006425037012	0.000103139165	0.00006561464519	0.0001023607624
1820	0.00002863609834	0.00004885907824	0.00006425037012	0.000103139165	0.00006561464519	0.0001023607624
1825	0.00002856171886	0.00004885907824	0.00006425037012	0.000103139165	0.00006561464519	0.0001023607624
1830	0.00002848733939	0.00004885907824	0.00006425037012	0.000103139165	0.00006561464519	0.0001023607624
1835	0.00002841295991	0.00004878987274	0.00006425037012	0.000103139165	0.00006561464519	0.0001023607624
1840	0.00002841295991	0.00004878987274	0.00006425037012	0.0001013609035	0.00006561464519	0.0001023607624
1845	0.00002833858043	0.00004878987274	0.00006334543533	0.0001013609035	0.00006561464519	0.0001023607624
1850	0.00002826420096	0.00004878987274	0.00006334543533	0.0001013609035	0.00006561464519	0.0001023607624
1855	0.00002826420096	0.00004872066725	0.00006334543533	0.0001013609035	0.00006561464519	0.0001023607624
1860	0.00002818982148	0.00004872066725	0.00006334543533	0.0001013609035	0.00006561464519	0.0001023607624
1865	0.000028115442	0.00004872066725	0.00006334543533	0.0001013609035	0.00006561464519	0.0001023607624
1870	0.000028115442	0.00004872066725	0.00006334543533	0.0001013609035	0.00006288070164	0.0001023607624
1875	0.000028115442	0.00004872066725	0.00006334543533	0.0001013609035	0.00006288070164	0.0001023607624
1880	0.00002796668305	0.00004865146176	0.00006334543533	0.00009958264203	0.00006288070164	0.0001023607624
1885	0.00002796668305	0.00004865146176	0.00006334543533	0.00009958264203	0.00006288070164	0.0001023607624
1890	0.00002789230358	0.00004865146176	0.00006244050054	0.00009958264203	0.00006288070164	0.0001023607624
1895	0.00002789230358	0.00004865146176	0.00006244050054	0.00009958264203	0.00006288070164	0.0001023607624
1900	0.0000278179241	0.00004865146176	0.00006244050054	0.00009958264203	0.00006288070164	0.0001023607624
1905	0.0000278179241	0.00004865146176	0.00006244050054	0.00009958264203	0.00006288070164	0.0001023607624
1910	0.00002774354462	0.00004858225627	0.00006244050054	0.00009958264203	0.00006288070164	0.0001023607624
1915	0.00002774354462	0.00004858225627	0.00006244050054	0.00009958264203	0.00006288070164	0.0001023607624
1920	0.00002766916515	0.00004858225627	0.00006244050054	0.00009780438057	0.00006288070164	0.0001023607624
1925	0.00002766916515	0.00004858225627	0.00006244050054	0.00009780438057	0.00006288070164	0.0001023607624
1930	0.00002759478567	0.00004858225627	0.00006244050054	0.00009780438057	0.00006288070164	0.00009697335388
1935	0.00002759478567	0.00004851305077	0.00006153556575	0.00009780438057	0.00006288070164	0.00009697335388
1940	0.0000275204062	0.00004851305077	0.00006153556575	0.00009780438057	0.00006288070164	0.00009697335388
1945	0.00002744602672	0.00004851305077	0.00006153556575	0.00009780438057	0.00006288070164	0.00009697335388
1950	0.00002744602672	0.00004851305077	0.00006153556575	0.00009780438057	0.00006014675809	0.00009697335388
1955	0.00002744602672	0.00004851305077	0.00006153556575	0.00009780438057	0.00006014675809	0.00009697335388
1960	0.00002737164724	0.00004851305077	0.00006153556575	0.00009780438057	0.00006014675809	0.00009697335388
1965	0.00002729726777	0.00004844384528	0.00006153556575	0.00009780438057	0.00006014675809	0.00009697335388
1970	0.00002729726777	0.00004844384528	0.00006063063096	0.0000960261191	0.00006014675809	0.00009697335388
1975	0.00002722288829	0.00004844384528	0.00006063063096	0.0000960261191	0.00006014675809	0.00009697335388
1980	0.00002722288829	0.00004844384528	0.00006063063096	0.0000960261191	0.00006014675809	0.00009697335388
1985	0.00002714850881	0.00004837463979	0.00006063063096	0.0000960261191	0.00006014675809	0.00009697335388
1990	0.00002714850881	0.00004837463979	0.00006063063096	0.0000960261191	0.00006014675809	0.00009697335388
1995	0.00002707412934	0.00004837463979	0.00006063063096	0.0000960261191	0.00006014675809	0.00009697335388
2000	0.00002707412934	0.00004837463979	0.00006063063096	0.0000960261191	0.00006014675809	0.00009697335388
2005	0.00002699974986	0.00004837463979	0.00005972569617	0.0000960261191	0.00006014675809	0.00009697335388
2010	0.00002699974986	0.00004837463979	0.00005972569617	0.0000960261191	0.00006014675809	0.00009697335388
2015	0.00002692537039	0.00004830543429	0.00005972569617	0.00009424785764	0.00006014675809	0.00009697335388
2020	0.00002685099091	0.00004830543429	0.00005972569617	0.00009424785764	0.00006014675809	0.00009697335388
2025	0.00002685099091	0.00004830543429	0.00005972569617	0.00009424785764	0.00006014675809	0.00009697335388
2030	0.00002677661143	0.00004830543429	0.00005882076138	0.00009424785764	0.00006014675809	0.00009697335388
2035	0.00002677661143	0.00004830543429	0.00005882076138	0.00009424785764	0.00006014675809	0.00009697335388
2040	0.00002670223196	0.0000482362288	0.00005882076138	0.00009424785764	0.00006014675809	0.00009697335388
2045	0.00002662785248	0.0000482362288	0.00005882076138	0.00009424785764	0.00006014675809	0.00009697335388
2050	0.00002662785248	0.0000482362288	0.00005882076138	0.00009424785764	0.00006014675809	0.00009697335388
2055	0.000026553473	0.0000482362288	0.00005882076138	0.00009424785764	0.00006014675809	0.00009697335388
2060	0.000026553473	0.0000482362288	0.00005882076138	0.00009424785764	0.00006014675809	0.00009158594533
2065	0.00002647909353	0.0000482362288	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2070	0.00002647909353	0.00004816702331	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2075	0.00002647909353	0.00004816702331	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2080	0.00002640471405	0.00004816702331	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2085	0.00002640471405	0.00004816702331	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2090	0.00002640471405	0.00004816702331	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2095	0.00002633033458	0.00004809781781	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2100	0.00002633033458	0.00004809781781	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2105	0.0000262559551	0.00004809781781	0.00005791582659	0.00009246959617	0.00005741281454	0.00009158594533
2110	0.00002618157562	0.00004809781781	0.0000570108918	0.00009246959617	0.00005741281454	0.00009158594533
2115	0.00002618157562	0.00004809781781	0.0000570108918	0.00009246959617	0.00005741281454	0.00009158594533
2120	0.00002610719615	0.00004809781781	0.0000570108918	0.00009069133471	0.00005741281454	0.00009158594533
2125	0.00002610719615	0.00004802861232	0.0000570108918	0.00009069133471	0.00005741281454	0.00009158594533
2130	0.00002610719615	0.00004802861232	0.0000570108918	0.00009069133471	0.00005741281454	0.00009158594533
2135	0.00002603281667	0.00004802861232	0.0000570108918	0.00009069133471	0.00005741281454	0.00009158594533
2140	0.00002603281667	0.00004802861232	0.000056105957	0.00009069133471	0.00005741281454	0.00009158594533
2145	0.00002595843719	0.00004795940683	0.000056105957	0.00009069133471	0.00005741281454	0.00009158594533
2150	0.00002595843719	0.00004795940683	0.000056105957	0.00009069133471	0.00005741281454	0.00009158594533
2155	0.00002595843719	0.00004795940683	0.000056105957	0.00009069133471	0.00005741281454	0.00009158594533
2160	0.00002588405772	0.00004795940683	0.000056105957	0.00009069133471	0.00005741281454	0.00009158594533
2165	0.00002588405772	0.00004795940683	0.000056105957	0.00009069133471	0.00005741281454	0.00009158594533
2170	0.00002580967824	0.00004795940683	0.000056105957	0.00008891307324	0.00005741281454	0.00009158594533
2175	0.00002580967824	0.00004795940683	0.000056105957	0.00008891307324	0.00005741281454	0.00009158594533
2180	0.00002580967824	0.00004789020133	0.000056105957	0.00008891307324	0.00005467887099	0.00009158594533
2185	0.00002566091929	0.00004789020133	0.000056105957	0.00008891307324	0.00005467887099	0.00008619853678
2190	0.00002566091929	0.00004789020133	0.00005520102221	0.00008891307324	0.00005467887099	0.00008619853678
2195	0.00002566091929	0.00004789020133	0.00005520102221	0.00008891307324	0.00005467887099	0.00008619853678
2200	0.00002558653981	0.00004789020133	0.00005520102221	0.00008891307324	0.00005467887099	0.00008619853678
2205	0.00002551216034	0.00004789020133	0.00005520102221	0.00008891307324	0.00005467887099	0.00008619853678
2210	0.00002551216034	0.00004782099584	0.00005520102221	0.00008891307324	0.00005467887099	0.00008619853678
2215	0.00002551216034	0.00004782099584	0.00005520102221	0.00008891307324	0.00005467887099	0.00008619853678
2220	0.00002543778086	0.00004782099584	0.00005520102221	0.00008713481178	0.00005467887099	0.00008619853678
2225	0.00002543778086	0.00004782099584	0.00005429608742	0.00008713481178	0.00005467887099	0.00008619853678
2230	0.00002536340139	0.00004782099584	0.00005429608742	0.00008713481178	0.00005467887099	0.00008619853678
2235	0.00002536340139	0.00004782099584	0.00005429608742	0.00008713481178	0.00005467887099	0.00008619853678
2240	0.00002528902191	0.00004775179035	0.00005429608742	0.00008713481178	0.00005467887099	0.00008619853678
2245	0.00002528902191	0.00004775179035	0.00005429608742	0.00008713481178	0.00005467887099	0.00008619853678
2250	0.00002521464243	0.00004775179035	0.00005429608742	0.00008713481178	0.00005467887099	0.00008619853678
2255	0.00002514026296	0.00004775179035	0.00005429608742	0.00008713481178	0.00005467887099	0.00008619853678
2260	0.00002514026296	0.00004775179035	0.00005429608742	0.00008713481178	0.00005467887099	0.00008619853678
2265	0.00002514026296	0.00004775179035	0.00005339115263	0.00008713481178	0.00005467887099	0.00008619853678
2270	0.00002506588348	0.00004768258485	0.00005339115263	0.00008535655032	0.00005467887099	0.00008619853678
2275	0.00002506588348	0.00004768258485	0.00005339115263	0.00008535655032	0.00005467887099	0.00008619853678
2280	0.000024991504	0.00004768258485	0.00005339115263	0.00008535655032	0.00005467887099	0.00008619853678
2285	0.000024991504	0.00004768258485	0.00005339115263	0.00008535655032	0.00005467887099	0.00008619853678
2290	0.00002491712453	0.00004768258485	0.00005339115263	0.00008535655032	0.00005467887099	0.00008619853678
2295	0.00002484274505	0.00004768258485	0.00005339115263	0.00008535655032	0.00005467887099	0.00008619853678
2300	0.00002484274505	0.00004768258485	0.00005339115263	0.00008535655032	0.00005467887099	0.00008619853678
2305	0.00002476836558	0.00004761337936	0.00005339115263	0.00008535655032	0.00005467887099	0.00008619853678
2310	0.00002476836558	0.00004761337936	0.00005339115263	0.00008535655032	0.00005194492744	0.00008619853678
2315	0.0000246939861	0.00004761337936	0.00005339115263	0.00008535655032	0.00005194492744	0.00008619853678
2320	0.0000246939861	0.00004761337936	0.00005339115263	0.00008535655032	0.00005194492744	0.00008619853678
2325	0.00002461960662	0.00004761337936	0.00005248621784	0.00008535655032	0.00005194492744	0.00008619853678
2330	0.00002461960662	0.00004761337936	0.00005248621784	0.00008357828885	0.00005194492744	0.00008619853678
2335	0.00002454522715	0.00004754417387	0.00005248621784	0.00008357828885	0.00005194492744	0.00008619853678
2340	0.00002454522715	0.00004754417387	0.00005248621784	0.00008357828885	0.00005194492744	0.00008619853678
2345	0.00002447084767	0.00004754417387	0.00005248621784	0.00008357828885	0.00005194492744	0.00008619853678
2350	0.00002447084767	0.00004754417387	0.00005248621784	0.00008357828885	0.00005194492744	0.00008619853678
2355	0.00002439646819	0.00004754417387	0.00005248621784	0.00008357828885	0.00005194492744	0.00008619853678
2360	0.00002439646819	0.00004754417387	0.00005248621784	0.00008357828885	0.00005194492744	0.00008619853678
2365	0.00002432208872	0.00004754417387	0.00005248621784	0.00008357828885	0.00005194492744	0.00008619853678
2370	0.00002432208872	0.00004747496837	0.00005158128305	0.00008357828885	0.00005194492744	0.00008081112823
2375	0.00002424770924	0.00004747496837	0.00005158128305	0.00008357828885	0.00005194492744	0.00008081112823
2380	0.00002424770924	0.00004747496837	0.00005158128305	0.00008357828885	0.00005194492744	0.00008081112823
2385	0.00002417332977	0.00004747496837	0.00005158128305	0.00008357828885	0.00005194492744	0.00008081112823
2390	0.00002417332977	0.00004747496837	0.00005158128305	0.00008357828885	0.00005194492744	0.00008081112823
2395	0.00002417332977	0.00004747496837	0.00005158128305	0.00008180002739	0.00005194492744	0.00008081112823
2400	0.00002409895029	0.00004740576288	0.00005158128305	0.00008180002739	0.00005194492744	0.00008081112823
2405	0.00002402457081	0.00004740576288	0.00005067634826	0.00008180002739	0.00005194492744	0.00008081112823
2410	0.00002402457081	0.00004740576288	0.00005067634826	0.00008180002739	0.00005194492744	0.00008081112823
2415	0.00002395019134	0.00004740576288	0.00005067634826	0.00008180002739	0.00005194492744	0.00008081112823
2420	0.00002395019134	0.00004740576288	0.00005067634826	0.00008180002739	0.00005194492744	0.00008081112823
2425	0.00002395019134	0.00004740576288	0.00005067634826	0.00008180002739	0.00005194492744	0.00008081112823
2430	0.00002387581186	0.00004733655739	0.00005067634826	0.00008180002739	0.00005194492744	0.00008081112823
2435	0.00002387581186	0.00004733655739	0.00005067634826	0.00008180002739	0.00005194492744	0.00008081112823
2440	0.00002387581186	0.00004733655739	0.00005067634826	0.00008180002739	0.00005194492744	0.00008081112823
2445	0.00002380143239	0.00004733655739	0.00005067634826	0.00008002176592	0.00005194492744	0.00008081112823
2450	0.00002380143239	0.00004733655739	0.00005067634826	0.00008002176592	0.00004921098389	0.00008081112823
2455	0.00002380143239	0.00004733655739	0.00005067634826	0.00008002176592	0.00004921098389	0.00008081112823
2460	0.00002372705291	0.00004726735189	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2465	0.00002372705291	0.00004726735189	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2470	0.00002365267343	0.00004726735189	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2475	0.00002365267343	0.00004726735189	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2480	0.00002365267343	0.00004726735189	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2485	0.00002365267343	0.00004726735189	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2490	0.00002357829396	0.0000471981464	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2495	0.00002350391448	0.0000471981464	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2500	0.00002350391448	0.0000471981464	0.00004977141347	0.00008002176592	0.00004921098389	0.00008081112823
2505	0.00002350391448	0.0000471981464	0.00004886647868	0.00007824350446	0.00004921098389	0.00008081112823
2510	0.00002350391448	0.0000471981464	0.00004886647868	0.00007824350446	0.00004921098389	0.00008081112823
2515	0.000023429535	0.0000471981464	0.00004886647868	0.00007824350446	0.00004921098389	0.00008081112823
2520	0.000023429535	0.00004712894091	0.00004886647868	0.00007824350446	0.00004921098389	0.00008081112823
2525	0.00002335515553	0.00004712894091	0.00004886647868	0.00007824350446	0.00004921098389	0.00008081112823
2530	0.00002335515553	0.00004712894091	0.00004886647868	0.00007824350446	0.00004921098389	0.00008081112823
2535	0.00002328077605	0.00004712894091	0.00004886647868	0.00007824350446	0.00004921098389	0.00007542371968
2540	0.00002328077605	0.00004712894091	0.00004886647868	0.00007824350446	0.00004921098389	0.00007542371968
2545	0.00002320639658	0.00004712894091	0.00004886647868	0.00007824350446	0.00004921098389	0.00007542371968
2550	0.00002320639658	0.00004712894091	0.00004796154389	0.00007824350446	0.00004921098389	0.00007542371968
2555	0.00002320639658	0.00004705973541	0.00004796154389	0.00007824350446	0.00004921098389	0.00007542371968
2560	0.00002320639658	0.00004705973541	0.00004796154389	0.00007824350446	0.00004921098389	0.00007542371968
2565	0.0000231320171	0.00004705973541	0.00004796154389	0.00007646524299	0.00004921098389	0.00007542371968
2570	0.0000231320171	0.00004705973541	0.00004796154389	0.00007646524299	0.00004921098389	0.00007542371968
2575	0.00002305763762	0.00004699052992	0.00004796154389	0.00007646524299	0.00004921098389	0.00007542371968
2580	0.00002305763762	0.00004699052992	0.00004796154389	0.00007646524299	0.00004921098389	0.00007542371968
2585	0.00002298325815	0.00004699052992	0.00004796154389	0.00007646524299	0.00004921098389	0.00007542371968
2590	0.00002298325815	0.00004699052992	0.0000470566091	0.00007646524299	0.00004921098389	0.00007542371968
2595	0.00002290887867	0.00004699052992	0.0000470566091	0.00007646524299	0.00004921098389	0.00007542371968
2600	0.00002290887867	0.00004699052992	0.0000470566091	0.00007646524299	0.00004921098389	0.00007542371968
2605	0.00002283449919	0.00004699052992	0.0000470566091	0.00007646524299	0.00004647704034	0.00007542371968
2610	0.00002283449919	0.00004692132443	0.0000470566091	0.00007646524299	0.00004647704034	0.00007542371968
2615	0.00002283449919	0.00004692132443	0.0000470566091	0.00007646524299	0.00004647704034	0.00007542371968
2620	0.00002276011972	0.00004692132443	0.0000470566091	0.00007646524299	0.00004647704034	0.00007542371968
2625	0.00002276011972	0.00004692132443	0.0000470566091	0.00007646524299	0.00004647704034	0.00007542371968
2630	0.00002268574024	0.00004692132443	0.00004615167431	0.00007646524299	0.00004647704034	0.00007542371968
2635	0.00002268574024	0.00004692132443	0.00004615167431	0.00007646524299	0.00004647704034	0.00007542371968
2640	0.00002261136077	0.00004685211893	0.00004615167431	0.00007468698153	0.00004647704034	0.00007542371968
2645	0.00002261136077	0.00004685211893	0.00004615167431	0.00007468698153	0.00004647704034	0.00007542371968
2650	0.00002261136077	0.00004685211893	0.00004615167431	0.00007468698153	0.00004647704034	0.00007542371968
2655	0.00002253698129	0.00004685211893	0.00004615167431	0.00007468698153	0.00004647704034	0.00007542371968
2660	0.00002253698129	0.00004685211893	0.00004615167431	0.00007468698153	0.00004647704034	0.00007542371968
2665	0.00002246260181	0.00004685211893	0.00004524673952	0.00007468698153	0.00004647704034	0.00007542371968
2670	0.00002246260181	0.00004685211893	0.00004524673952	0.00007468698153	0.00004647704034	0.00007542371968
2675	0.00002246260181	0.00004685211893	0.00004524673952	0.00007468698153	0.00004647704034	0.00007542371968
2680	0.00002238822234	0.00004678291344	0.00004524673952	0.00007468698153	0.00004647704034	0.00007542371968
2685	0.00002238822234	0.00004678291344	0.00004524673952	0.00007468698153	0.00004647704034	0.00007542371968
2690	0.00002231384286	0.00004678291344	0.00004524673952	0.00007468698153	0.00004647704034	0.00007542371968
2695	0.00002231384286	0.00004678291344	0.00004524673952	0.00007468698153	0.00004647704034	0.00007542371968
2700	0.00002223946338	0.00004678291344	0.00004524673952	0.00007468698153	0.00004647704034	0.00007542371968
2705	0.00002223946338	0.00004678291344	0.00004524673952	0.00007290872006	0.00004647704034	0.00007542371968
2710	0.00002216508391	0.00004678291344	0.00004524673952	0.00007290872006	0.00004647704034	0.00007542371968
2715	0.00002209070443	0.00004678291344	0.00004524673952	0.00007290872006	0.00004647704034	0.00007542371968
2720	0.00002209070443	0.00004671370795	0.00004434180473	0.00007290872006	0.00004647704034	0.00007542371968
2725	0.00002209070443	0.00004671370795	0.00004434180473	0.00007290872006	0.00004647704034	0.00007542371968
2730	0.00002201632496	0.00004671370795	0.00004434180473	0.00007290872006	0.00004647704034	0.00007003631113
2735	0.00002201632496	0.00004671370795	0.00004434180473	0.00007290872006	0.00004647704034	0.00007003631113
2740	0.00002194194548	0.00004671370795	0.00004434180473	0.00007290872006	0.00004647704034	0.00007003631113
2745	0.00002194194548	0.00004671370795	0.00004434180473	0.00007290872006	0.00004647704034	0.00007003631113
2750	0.00002194194548	0.00004671370795	0.00004434180473	0.00007290872006	0.00004647704034	0.00007003631113
2755	0.000021867566	0.00004671370795	0.00004434180473	0.00007290872006	0.00004647704034	0.00007003631113
2760	0.000021867566	0.00004664450245	0.00004434180473	0.00007290872006	0.00004374309679	0.00007003631113
2765	0.000021867566	0.00004664450245	0.00004434180473	0.0000711304586	0.00004374309679	0.00007003631113
2770	0.000021867566	0.00004664450245	0.00004434180473	0.0000711304586	0.00004374309679	0.00007003631113
2775	0.00002179318653	0.00004664450245	0.00004434180473	0.0000711304586	0.00004374309679	0.00007003631113
2780	0.00002179318653	0.00004664450245	0.00004434180473	0.0000711304586	0.00004374309679	0.00007003631113
2785	0.00002179318653	0.00004664450245	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2790	0.00002171880705	0.00004664450245	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2795	0.00002171880705	0.00004664450245	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2800	0.00002171880705	0.00004664450245	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2805	0.00002171880705	0.00004657529696	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2810	0.00002164442758	0.00004657529696	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2815	0.00002164442758	0.00004657529696	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2820	0.0000215700481	0.00004657529696	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2825	0.0000215700481	0.00004657529696	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2830	0.00002149566862	0.00004657529696	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2835	0.00002149566862	0.00004657529696	0.00004343686994	0.0000711304586	0.00004374309679	0.00007003631113
2840	0.00002142128915	0.00004657529696	0.00004343686994	0.00006935219713	0.00004374309679	0.00007003631113
2845	0.00002142128915	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2850	0.00002142128915	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2855	0.00002134690967	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2860	0.00002134690967	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2865	0.00002127253019	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2870	0.00002127253019	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2875	0.00002119815072	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2880	0.00002119815072	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2885	0.00002119815072	0.00004650609147	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2890	0.00002112377124	0.00004643688597	0.00004253193515	0.00006935219713	0.00004374309679	0.00007003631113
2895	0.00002112377124	0.00004643688597	0.00004162700036	0.00006935219713	0.00004374309679	0.00007003631113
2900	0.00002112377124	0.00004643688597	0.00004162700036	0.00006757393567	0.00004374309679	0.00007003631113
2905	0.00002104939177	0.00004643688597	0.00004162700036	0.00006757393567	0.00004374309679	0.00007003631113
2910	0.00002104939177	0.00004643688597	0.00004162700036	0.00006757393567	0.00004374309679	0.00007003631113
2915	0.00002104939177	0.00004643688597	0.00004162700036	0.00006757393567	0.00004374309679	0.00007003631113
2920	0.00002097501229	0.00004643688597	0.00004162700036	0.00006757393567	0.00004374309679	0.00007003631113
2925	0.00002097501229	0.00004643688597	0.00004162700036	0.00006757393567	0.00004374309679	0.00007003631113
2930	0.00002097501229	0.00004643688597	0.00004162700036	0.00006757393567	0.00004374309679	0.00007003631113
2935	0.00002090063281	0.00004636768048	0.00004162700036	0.00006757393567	0.00004374309679	0.00007003631113
2940	0.00002090063281	0.00004636768048	0.00004162700036	0.00006757393567	0.00004100915324	0.00007003631113
2945	0.00002082625334	0.00004636768048	0.00004162700036	0.00006757393567	0.00004100915324	0.00007003631113
2950	0.00002082625334	0.00004636768048	0.00004162700036	0.00006757393567	0.00004100915324	0.00006464890258
2955	0.00002082625334	0.00004636768048	0.00004162700036	0.00006757393567	0.00004100915324	0.00006464890258
2960	0.00002075187386	0.00004636768048	0.00004072206557	0.00006757393567	0.00004100915324	0.00006464890258
2965	0.00002075187386	0.00004636768048	0.00004072206557	0.00006757393567	0.00004100915324	0.00006464890258
2970	0.00002067749438	0.00004629847499	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
2975	0.00002067749438	0.00004629847499	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
2980	0.00002067749438	0.00004629847499	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
2985	0.00002060311491	0.00004629847499	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
2990	0.00002060311491	0.00004629847499	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
2995	0.00002052873543	0.00004629847499	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
3000	0.00002052873543	0.00004629847499	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
3005	0.00002052873543	0.00004622926949	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
3010	0.00002045435596	0.00004622926949	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
3015	0.00002037997648	0.00004622926949	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
3020	0.00002037997648	0.00004622926949	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
3025	0.00002037997648	0.00004622926949	0.00004072206557	0.0000657956742	0.00004100915324	0.00006464890258
3030	0.000020305597	0.00004622926949	0.00003981713078	0.0000657956742	0.00004100915324	0.00006464890258
3035	0.000020305597	0.00004622926949	0.00003981713078	0.0000657956742	0.00004100915324	0.00006464890258
3040	0.000020305597	0.000046160064	0.00003981713078	0.0000657956742	0.00004100915324	0.00006464890258
3045	0.00002023121753	0.000046160064	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3050	0.00002023121753	0.000046160064	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3055	0.00002023121753	0.000046160064	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3060	0.00002015683805	0.000046160064	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3065	0.00002015683805	0.000046160064	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3070	0.00002015683805	0.000046160064	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3075	0.00002008245857	0.000046160064	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3080	0.00002008245857	0.00004609085851	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3085	0.00002008245857	0.00004609085851	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3090	0.0000200080791	0.00004609085851	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3095	0.0000200080791	0.00004609085851	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3100	0.00001993369962	0.00004609085851	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3105	0.00001993369962	0.00004609085851	0.00003981713078	0.00006401741274	0.00004100915324	0.00006464890258
3110	0.00001993369962	0.00004609085851	0.00003891219599	0.00006401741274	0.00004100915324	0.00006464890258
3115	0.00001985932015	0.00004609085851	0.00003891219599	0.00006401741274	0.00003827520969	0.00006464890258
3120	0.00001985932015	0.00004609085851	0.00003891219599	0.00006401741274	0.00003827520969	0.00006464890258
3125	0.00001978494067	0.00004609085851	0.00003891219599	0.00006401741274	0.00003827520969	0.00006464890258
3130	0.00001978494067	0.00004602165301	0.00003891219599	0.00006223915127	0.00003827520969	0.00006464890258
3135	0.00001978494067	0.00004602165301	0.00003891219599	0.00006223915127	0.00003827520969	0.00006464890258
3140	0.00001978494067	0.00004602165301	0.00003891219599	0.00006223915127	0.00003827520969	0.00006464890258
3145	0.00001971056119	0.00004602165301	0.00003891219599	0.00006223915127	0.00003827520969	0.00005926149404
3150	0.00001971056119	0.00004602165301	0.00003891219599	0.00006223915127	0.00003827520969	0.00005926149404
3155	0.00001971056119	0.00004602165301	0.00003891219599	0.00006223915127	0.00003827520969	0.00005926149404
3160	0.00001963618172	0.00004602165301	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3165	0.00001963618172	0.00004602165301	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3170	0.00001963618172	0.00004602165301	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3175	0.00001963618172	0.00004595244752	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3180	0.00001956180224	0.00004595244752	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3185	0.00001956180224	0.00004595244752	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3190	0.00001956180224	0.00004595244752	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3195	0.00001948742277	0.00004595244752	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3200	0.00001948742277	0.00004595244752	0.0000380072612	0.00006223915127	0.00003827520969	0.00005926149404
3205	0.00001948742277	0.00004595244752	0.0000380072612	0.00006046088981	0.00003827520969	0.00005926149404
3210	0.00001948742277	0.00004588324203	0.0000380072612	0.00006046088981	0.00003827520969	0.00005926149404
3215	0.00001941304329	0.00004588324203	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3220	0.00001941304329	0.00004588324203	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3225	0.00001941304329	0.00004588324203	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3230	0.00001933866381	0.00004588324203	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3235	0.00001933866381	0.00004588324203	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3240	0.00001933866381	0.00004588324203	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3245	0.00001933866381	0.00004588324203	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3250	0.00001926428434	0.00004588324203	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3255	0.00001926428434	0.00004581403653	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3260	0.00001926428434	0.00004581403653	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3265	0.00001926428434	0.00004581403653	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3270	0.00001926428434	0.00004581403653	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3275	0.00001918990486	0.00004581403653	0.00003710232641	0.00006046088981	0.00003827520969	0.00005926149404
3280	0.00001918990486	0.00004581403653	0.00003710232641	0.00006046088981	0.00003554126614	0.00005926149404
3285	0.00001911552538	0.00004581403653	0.00003619739162	0.00006046088981	0.00003554126614	0.00005926149404
3290	0.00001911552538	0.00004581403653	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3295	0.00001904114591	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3300	0.00001904114591	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3305	0.00001904114591	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3310	0.00001896676643	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3315	0.00001896676643	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3320	0.00001889238696	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3325	0.00001889238696	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3330	0.00001889238696	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3335	0.00001881800748	0.00004574483104	0.00003619739162	0.00005868262834	0.00003554126614	0.00005926149404
3340	0.00001881800748	0.00004574483104	0.00003529245683	0.00005868262834	0.00003554126614	0.00005926149404
3345	0.00001881800748	0.00004567562555	0.00003529245683	0.00005868262834	0.00003554126614	0.00005926149404
3350	0.00001881800748	0.00004567562555	0.00003529245683	0.00005868262834	0.00003554126614	0.00005926149404
3355	0.000018743628	0.00004567562555	0.00003529245683	0.00005868262834	0.00003554126614	0.00005926149404
3360	0.000018743628	0.00004567562555	0.00003529245683	0.00005868262834	0.00003554126614	0.00005926149404
3365	0.00001866924853	0.00004567562555	0.00003529245683	0.00005690436688	0.00003554126614	0.00005926149404
3370	0.00001866924853	0.00004567562555	0.00003529245683	0.00005690436688	0.00003554126614	0.00005926149404
3375	0.00001866924853	0.00004567562555	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3380	0.00001859486905	0.00004567562555	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3385	0.00001859486905	0.00004567562555	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3390	0.00001859486905	0.00004560642006	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3395	0.00001852048957	0.00004560642006	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3400	0.00001852048957	0.00004560642006	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3405	0.00001852048957	0.00004560642006	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3410	0.0000184461101	0.00004560642006	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3415	0.0000184461101	0.00004560642006	0.00003529245683	0.00005690436688	0.00003554126614	0.00005387408549
3420	0.00001837173062	0.00004560642006	0.00003438752204	0.00005690436688	0.00003554126614	0.00005387408549
3425	0.00001837173062	0.00004560642006	0.00003438752204	0.00005690436688	0.00003554126614	0.00005387408549
3430	0.00001837173062	0.00004560642006	0.00003438752204	0.00005690436688	0.00003554126614	0.00005387408549
3435	0.00001837173062	0.00004560642006	0.00003438752204	0.00005690436688	0.00003554126614	0.00005387408549
3440	0.00001829735115	0.00004553721456	0.00003438752204	0.00005690436688	0.00003554126614	0.00005387408549
3445	0.00001829735115	0.00004553721456	0.00003438752204	0.00005690436688	0.00003554126614	0.00005387408549
3450	0.00001829735115	0.00004553721456	0.00003438752204	0.00005512610541	0.00003554126614	0.00005387408549
3455	0.00001829735115	0.00004553721456	0.00003438752204	0.00005512610541	0.00003554126614	0.00005387408549
3460	0.00001822297167	0.00004553721456	0.00003438752204	0.00005512610541	0.00003554126614	0.00005387408549
3465	0.00001822297167	0.00004553721456	0.00003438752204	0.00005512610541	0.00003280732259	0.00005387408549
3470	0.00001822297167	0.00004553721456	0.00003438752204	0.00005512610541	0.00003280732259	0.00005387408549
3475	0.00001814859219	0.00004546800907	0.00003438752204	0.00005512610541	0.00003280732259	0.00005387408549
3480	0.00001814859219	0.00004546800907	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3485	0.00001814859219	0.00004546800907	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3490	0.00001814859219	0.00004546800907	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3495	0.00001807421272	0.00004546800907	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3500	0.00001807421272	0.00004546800907	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3505	0.00001807421272	0.00004546800907	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3510	0.00001799983324	0.00004539880358	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3515	0.00001799983324	0.00004539880358	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3520	0.00001799983324	0.00004539880358	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3525	0.00001792545377	0.00004539880358	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3530	0.00001792545377	0.00004539880358	0.00003348258724	0.00005512610541	0.00003280732259	0.00005387408549
3535	0.00001792545377	0.00004539880358	0.00003348258724	0.00005334784395	0.00003280732259	0.00005387408549
3540	0.00001785107429	0.00004539880358	0.00003348258724	0.00005334784395	0.00003280732259	0.00005387408549
3545	0.00001785107429	0.00004539880358	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3550	0.00001785107429	0.00004539880358	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3555	0.00001785107429	0.00004539880358	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3560	0.00001777669481	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3565	0.00001777669481	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3570	0.00001770231534	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3575	0.00001770231534	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3580	0.00001770231534	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3585	0.00001770231534	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3590	0.00001762793586	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3595	0.00001762793586	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3600	0.00001755355638	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00005387408549
3605	0.00001755355638	0.00004532959808	0.00003257765245	0.00005334784395	0.00003280732259	0.00004848667694
3610	0.00001755355638	0.00004526039259	0.00003167271766	0.00005334784395	0.00003280732259	0.00004848667694
3615	0.00001747917691	0.00004526039259	0.00003167271766	0.00005334784395	0.00003280732259	0.00004848667694
3620	0.00001747917691	0.00004526039259	0.00003167271766	0.00005156958248	0.00003280732259	0.00004848667694
3625	0.00001740479743	0.00004526039259	0.00003167271766	0.00005156958248	0.00003280732259	0.00004848667694
3630	0.00001740479743	0.00004526039259	0.00003167271766	0.00005156958248	0.00003280732259	0.00004848667694
3635	0.00001740479743	0.00004526039259	0.00003167271766	0.00005156958248	0.00003280732259	0.00004848667694
3640	0.00001740479743	0.00004526039259	0.00003167271766	0.00005156958248	0.00003280732259	0.00004848667694
3645	0.00001733041796	0.00004526039259	0.00003167271766	0.00005156958248	0.00003007337904	0.00004848667694
3650	0.00001733041796	0.00004526039259	0.00003167271766	0.00005156958248	0.00003007337904	0.00004848667694
3655	0.00001733041796	0.00004526039259	0.00003167271766	0.00005156958248	0.00003007337904	0.00004848667694
3660	0.00001733041796	0.0000451911871	0.00003167271766	0.00005156958248	0.00003007337904	0.00004848667694
3665	0.00001725603848	0.0000451911871	0.00003167271766	0.00005156958248	0.00003007337904	0.00004848667694
3670	0.00001725603848	0.0000451911871	0.00003167271766	0.00005156958248	0.00003007337904	0.00004848667694
3675	0.000017181659	0.0000451911871	0.00003076778287	0.00005156958248	0.00003007337904	0.00004848667694
3680	0.000017181659	0.0000451911871	0.00003076778287	0.00005156958248	0.00003007337904	0.00004848667694
3685	0.000017181659	0.0000451911871	0.00003076778287	0.00005156958248	0.00003007337904	0.00004848667694
3690	0.000017181659	0.0000451911871	0.00003076778287	0.00005156958248	0.00003007337904	0.00004848667694
3695	0.00001710727953	0.0000451911871	0.00003076778287	0.00005156958248	0.00003007337904	0.00004848667694
3700	0.00001710727953	0.0000451911871	0.00003076778287	0.00005156958248	0.00003007337904	0.00004848667694
3705	0.00001703290005	0.0000451911871	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3710	0.00001703290005	0.0000451911871	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3715	0.00001703290005	0.0000451219816	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3720	0.00001703290005	0.0000451219816	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3725	0.00001703290005	0.0000451219816	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3730	0.00001695852057	0.0000451219816	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3735	0.00001695852057	0.0000451219816	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3740	0.00001695852057	0.0000451219816	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3745	0.00001695852057	0.0000451219816	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3750	0.0000168841411	0.0000451219816	0.00003076778287	0.00004979132102	0.00003007337904	0.00004848667694
3755	0.0000168841411	0.0000451219816	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3760	0.0000168841411	0.0000451219816	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3765	0.00001680976162	0.00004505277611	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3770	0.00001680976162	0.00004505277611	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3775	0.00001673538215	0.00004505277611	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3780	0.00001673538215	0.00004505277611	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3785	0.00001673538215	0.00004505277611	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3790	0.00001673538215	0.00004505277611	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3795	0.00001673538215	0.00004505277611	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3800	0.00001666100267	0.00004505277611	0.00002986284808	0.00004979132102	0.00003007337904	0.00004848667694
3805	0.00001666100267	0.00004505277611	0.00002986284808	0.00004801305955	0.00003007337904	0.00004848667694
3810	0.00001666100267	0.00004498357062	0.00002986284808	0.00004801305955	0.00003007337904	0.00004848667694
3815	0.00001658662319	0.00004498357062	0.00002986284808	0.00004801305955	0.00003007337904	0.00004848667694
3820	0.00001658662319	0.00004498357062	0.00002986284808	0.00004801305955	0.00003007337904	0.00004848667694
3825	0.00001651224372	0.00004498357062	0.00002986284808	0.00004801305955	0.00003007337904	0.00004848667694
3830	0.00001651224372	0.00004498357062	0.00002986284808	0.00004801305955	0.00003007337904	0.00004848667694
3835	0.00001643786424	0.00004498357062	0.00002895791329	0.00004801305955	0.00003007337904	0.00004848667694
3840	0.00001643786424	0.00004498357062	0.00002895791329	0.00004801305955	0.00003007337904	0.00004848667694
3845	0.00001643786424	0.00004498357062	0.00002895791329	0.00004801305955	0.00003007337904	0.00004848667694
3850	0.00001643786424	0.00004498357062	0.00002895791329	0.00004801305955	0.00003007337904	0.00004848667694
3855	0.00001636348476	0.00004498357062	0.00002895791329	0.00004801305955	0.0000273394355	0.00004309926839
3860	0.00001636348476	0.00004491436512	0.00002895791329	0.00004801305955	0.0000273394355	0.00004309926839
3865	0.00001636348476	0.00004491436512	0.00002895791329	0.00004801305955	0.0000273394355	0.00004309926839
3870	0.00001636348476	0.00004491436512	0.00002895791329	0.00004801305955	0.0000273394355	0.00004309926839
3875	0.00001628910529	0.00004491436512	0.00002895791329	0.00004801305955	0.0000273394355	0.00004309926839
3880	0.00001628910529	0.00004491436512	0.00002895791329	0.00004623479809	0.0000273394355	0.00004309926839
3885	0.00001628910529	0.00004491436512	0.00002895791329	0.00004623479809	0.0000273394355	0.00004309926839
3890	0.00001621472581	0.00004491436512	0.00002895791329	0.00004623479809	0.0000273394355	0.00004309926839
3895	0.00001621472581	0.00004491436512	0.00002895791329	0.00004623479809	0.0000273394355	0.00004309926839
3900	0.00001621472581	0.00004491436512	0.00002895791329	0.00004623479809	0.0000273394355	0.00004309926839
3905	0.00001621472581	0.00004484515963	0.00002895791329	0.00004623479809	0.0000273394355	0.00004309926839
3910	0.00001614034634	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3915	0.00001614034634	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3920	0.00001614034634	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3925	0.00001614034634	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3930	0.00001606596686	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3935	0.00001606596686	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3940	0.00001606596686	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3945	0.00001606596686	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3950	0.00001599158738	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3955	0.00001599158738	0.00004484515963	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3960	0.00001599158738	0.00004477595414	0.0000280529785	0.00004623479809	0.0000273394355	0.00004309926839
3965	0.00001599158738	0.00004477595414	0.0000280529785	0.00004445653662	0.0000273394355	0.00004309926839
3970	0.00001599158738	0.00004477595414	0.0000280529785	0.00004445653662	0.0000273394355	0.00004309926839
3975	0.00001591720791	0.00004477595414	0.0000280529785	0.00004445653662	0.0000273394355	0.00004309926839
3980	0.00001591720791	0.00004477595414	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
3985	0.00001591720791	0.00004477595414	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
3990	0.00001591720791	0.00004477595414	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
3995	0.00001591720791	0.00004477595414	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4000	0.00001584282843	0.00004477595414	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4005	0.00001584282843	0.00004477595414	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4010	0.00001584282843	0.00004470674864	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4015	0.00001576844896	0.00004470674864	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4020	0.00001576844896	0.00004470674864	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4025	0.00001576844896	0.00004470674864	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4030	0.00001569406948	0.00004470674864	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4035	0.00001569406948	0.00004470674864	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4040	0.00001569406948	0.00004470674864	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4045	0.00001569406948	0.00004470674864	0.00002714804371	0.00004445653662	0.0000273394355	0.00004309926839
4050	0.00001569406948	0.00004470674864	0.00002624310892	0.00004445653662	0.0000273394355	0.00004309926839
4055	0.00001561969	0.00004470674864	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4060	0.00001561969	0.00004470674864	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4065	0.00001561969	0.00004463754315	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4070	0.00001561969	0.00004463754315	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4075	0.00001561969	0.00004463754315	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4080	0.00001554531053	0.00004463754315	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4085	0.00001554531053	0.00004463754315	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4090	0.00001554531053	0.00004463754315	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4095	0.00001554531053	0.00004463754315	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4100	0.00001547093105	0.00004463754315	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4105	0.00001547093105	0.00004456833766	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4110	0.00001539655157	0.00004456833766	0.00002624310892	0.00004267827516	0.00002460549195	0.00004309926839
4115	0.00001539655157	0.00004456833766	0.00002624310892	0.00004267827516	0.00002460549195	0.00003771185984
4120	0.00001539655157	0.00004456833766	0.00002624310892	0.00004267827516	0.00002460549195	0.00003771185984
4125	0.0000153221721	0.00004456833766	0.00002533817413	0.00004267827516	0.00002460549195	0.00003771185984
4130	0.0000153221721	0.00004456833766	0.00002533817413	0.00004267827516	0.00002460549195	0.00003771185984
4135	0.0000153221721	0.00004456833766	0.00002533817413	0.00004267827516	0.00002460549195	0.00003771185984
4140	0.0000153221721	0.00004449913216	0.00002533817413	0.00004267827516	0.00002460549195	0.00003771185984
4145	0.0000153221721	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4150	0.00001524779262	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4155	0.00001524779262	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4160	0.00001517341315	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4165	0.00001517341315	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4170	0.00001517341315	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4175	0.00001517341315	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4180	0.00001509903367	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4185	0.00001509903367	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4190	0.00001509903367	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4195	0.00001509903367	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4200	0.00001509903367	0.00004449913216	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4205	0.00001502465419	0.00004442992667	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4210	0.00001502465419	0.00004442992667	0.00002533817413	0.00004090001369	0.00002460549195	0.00003771185984
4215	0.00001502465419	0.00004442992667	0.00002443323934	0.00004090001369	0.00002460549195	0.00003771185984
4220	0.00001495027472	0.00004442992667	0.00002443323934	0.00004090001369	0.00002460549195	0.00003771185984
4225	0.00001495027472	0.00004442992667	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4230	0.00001487589524	0.00004442992667	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4235	0.00001487589524	0.00004442992667	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4240	0.00001487589524	0.00004442992667	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4245	0.00001487589524	0.00004442992667	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4250	0.00001487589524	0.00004442992667	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4255	0.00001480151576	0.00004436072118	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4260	0.00001480151576	0.00004436072118	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4265	0.00001480151576	0.00004436072118	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4270	0.00001480151576	0.00004436072118	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4275	0.00001472713629	0.00004436072118	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4280	0.00001472713629	0.00004436072118	0.00002443323934	0.00003912175223	0.00002460549195	0.00003771185984
4285	0.00001472713629	0.00004436072118	0.00002352830455	0.00003912175223	0.00002460549195	0.00003771185984
4290	0.00001472713629	0.00004436072118	0.00002352830455	0.00003912175223	0.00002460549195	0.00003771185984
4295	0.00001465275681	0.00004436072118	0.00002352830455	0.00003912175223	0.00002460549195	0.00003771185984
4300	0.00001465275681	0.00004429151568	0.00002352830455	0.00003912175223	0.0000218715484	0.00003771185984
4305	0.00001465275681	0.00004429151568	0.00002352830455	0.00003912175223	0.0000218715484	0.00003771185984
4310	0.00001457837734	0.00004429151568	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4315	0.00001457837734	0.00004429151568	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4320	0.00001457837734	0.00004429151568	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4325	0.00001457837734	0.00004429151568	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4330	0.00001457837734	0.00004429151568	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4335	0.00001450399786	0.00004429151568	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4340	0.00001450399786	0.00004429151568	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4345	0.00001450399786	0.00004429151568	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4350	0.00001442961838	0.00004422231019	0.00002352830455	0.00003734349076	0.0000218715484	0.00003771185984
4355	0.00001442961838	0.00004422231019	0.00002352830455	0.00003734349076	0.0000218715484	0.00003232445129
4360	0.00001442961838	0.00004422231019	0.00002352830455	0.00003734349076	0.0000218715484	0.00003232445129
4365	0.00001435523891	0.00004422231019	0.00002262336976	0.00003734349076	0.0000218715484	0.00003232445129
4370	0.00001435523891	0.00004422231019	0.00002262336976	0.00003734349076	0.0000218715484	0.00003232445129
4375	0.00001435523891	0.00004422231019	0.00002262336976	0.00003734349076	0.0000218715484	0.00003232445129
4380	0.00001435523891	0.00004422231019	0.00002262336976	0.00003734349076	0.0000218715484	0.00003232445129
4385	0.00001435523891	0.00004422231019	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4390	0.00001428085943	0.00004422231019	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4395	0.00001428085943	0.00004422231019	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4400	0.00001428085943	0.0000441531047	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4405	0.00001428085943	0.0000441531047	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4410	0.00001428085943	0.0000441531047	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4415	0.00001420647995	0.0000441531047	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4420	0.00001420647995	0.0000441531047	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4425	0.00001420647995	0.0000441531047	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4430	0.00001420647995	0.0000441531047	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4435	0.00001413210048	0.0000441531047	0.00002262336976	0.0000355652293	0.0000218715484	0.00003232445129
4440	0.00001413210048	0.0000441531047	0.00002171843497	0.0000355652293	0.0000218715484	0.00003232445129
4445	0.00001413210048	0.0000441531047	0.00002171843497	0.0000355652293	0.0000218715484	0.00003232445129
4450	0.00001413210048	0.0000440838992	0.00002171843497	0.0000355652293	0.0000218715484	0.00003232445129
4455	0.000014057721	0.0000440838992	0.00002171843497	0.0000355652293	0.0000218715484	0.00003232445129
4460	0.000014057721	0.0000440838992	0.00002171843497	0.0000355652293	0.0000218715484	0.00003232445129
4465	0.000014057721	0.0000440838992	0.00002171843497	0.0000355652293	0.0000218715484	0.00003232445129
4470	0.000014057721	0.0000440838992	0.00002171843497	0.0000355652293	0.0000218715484	0.00003232445129
4475	0.000014057721	0.0000440838992	0.00002171843497	0.0000355652293	0.0000218715484	0.00003232445129
4480	0.00001398334153	0.0000440838992	0.00002171843497	0.00003378696783	0.0000218715484	0.00003232445129
4485	0.00001398334153	0.0000440838992	0.00002171843497	0.00003378696783	0.0000218715484	0.00003232445129
4490	0.00001398334153	0.0000440838992	0.00002171843497	0.00003378696783	0.0000218715484	0.00003232445129
4495	0.00001390896205	0.0000440838992	0.00002171843497	0.00003378696783	0.0000218715484	0.00003232445129
4500	0.00001390896205	0.0000440838992	0.00002171843497	0.00003378696783	0.0000218715484	0.00003232445129
4505	0.00001390896205	0.0000440838992	0.00002171843497	0.00003378696783	0.0000218715484	0.00003232445129
4510	0.00001383458257	0.0000440838992	0.00002171843497	0.00003378696783	0.0000218715484	0.00003232445129
4515	0.00001383458257	0.00004401469371	0.00002171843497	0.00003378696783	0.00001913760485	0.00003232445129
4520	0.00001383458257	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4525	0.00001383458257	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4530	0.00001383458257	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4535	0.0000137602031	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4540	0.0000137602031	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4545	0.0000137602031	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4550	0.0000137602031	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4555	0.0000137602031	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4560	0.00001368582362	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4565	0.00001368582362	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4570	0.00001368582362	0.00004401469371	0.00002081350018	0.00003378696783	0.00001913760485	0.00003232445129
4575	0.00001368582362	0.00004401469371	0.00002081350018	0.00003200870637	0.00001913760485	0.00003232445129
4580	0.00001368582362	0.00004401469371	0.00002081350018	0.00003200870637	0.00001913760485	0.00003232445129
4585	0.00001361144415	0.00004394548822	0.00002081350018	0.00003200870637	0.00001913760485	0.00003232445129
4590	0.00001361144415	0.00004394548822	0.00002081350018	0.00003200870637	0.00001913760485	0.00003232445129
4595	0.00001361144415	0.00004394548822	0.00002081350018	0.00003200870637	0.00001913760485	0.00003232445129
4600	0.00001361144415	0.00004394548822	0.00002081350018	0.00003200870637	0.00001913760485	0.00003232445129
4605	0.00001361144415	0.00004394548822	0.00002081350018	0.00003200870637	0.00001913760485	0.00003232445129
4610	0.00001353706467	0.00004394548822	0.00001990856539	0.00003200870637	0.00001913760485	0.00003232445129
4615	0.00001353706467	0.00004394548822	0.00001990856539	0.00003200870637	0.00001913760485	0.00002693704274
4620	0.00001353706467	0.00004394548822	0.00001990856539	0.00003200870637	0.00001913760485	0.00002693704274
4625	0.00001353706467	0.00004394548822	0.00001990856539	0.00003200870637	0.00001913760485	0.00002693704274
4630	0.00001346268519	0.00004394548822	0.00001990856539	0.00003200870637	0.00001913760485	0.00002693704274
4635	0.00001346268519	0.00004394548822	0.00001990856539	0.00003200870637	0.00001913760485	0.00002693704274
4640	0.00001338830572	0.00004394548822	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4645	0.00001338830572	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4650	0.00001338830572	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4655	0.00001338830572	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4660	0.00001338830572	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4665	0.00001331392624	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4670	0.00001331392624	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4675	0.00001331392624	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4680	0.00001331392624	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4685	0.00001323954676	0.00004387628272	0.00001990856539	0.0000302304449	0.00001913760485	0.00002693704274
4690	0.00001323954676	0.00004387628272	0.0000190036306	0.0000302304449	0.00001913760485	0.00002693704274
4695	0.00001323954676	0.00004387628272	0.0000190036306	0.0000302304449	0.00001913760485	0.00002693704274
4700	0.00001323954676	0.00004380707723	0.0000190036306	0.0000302304449	0.00001913760485	0.00002693704274
4705	0.00001316516729	0.00004380707723	0.0000190036306	0.0000302304449	0.00001913760485	0.00002693704274
4710	0.00001316516729	0.00004380707723	0.0000190036306	0.0000302304449	0.00001913760485	0.00002693704274
4715	0.00001316516729	0.00004380707723	0.0000190036306	0.0000302304449	0.00001913760485	0.00002693704274
4720	0.00001309078781	0.00004380707723	0.0000190036306	0.0000302304449	0.00001913760485	0.00002693704274
4725	0.00001309078781	0.00004380707723	0.0000190036306	0.0000302304449	0.00001913760485	0.00002693704274
4730	0.00001309078781	0.00004380707723	0.0000190036306	0.00002845218344	0.00001913760485	0.00002693704274
4735	0.00001309078781	0.00004380707723	0.0000190036306	0.00002845218344	0.00001913760485	0.00002693704274
4740	0.00001301640834	0.00004380707723	0.0000190036306	0.00002845218344	0.00001913760485	0.00002693704274
4745	0.00001301640834	0.00004380707723	0.00001809869581	0.00002845218344	0.00001913760485	0.00002693704274
4750	0.00001301640834	0.00004373787174	0.00001809869581	0.00002845218344	0.00001913760485	0.00002693704274
4755	0.00001301640834	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4760	0.00001294202886	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4765	0.00001294202886	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4770	0.00001294202886	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4775	0.00001294202886	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4780	0.00001294202886	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4785	0.00001294202886	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4790	0.00001286764938	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4795	0.00001286764938	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4800	0.00001286764938	0.00004373787174	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4805	0.00001279326991	0.00004366866624	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4810	0.00001279326991	0.00004366866624	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4815	0.00001279326991	0.00004366866624	0.00001809869581	0.00002845218344	0.0000164036613	0.00002693704274
4820	0.00001279326991	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4825	0.00001279326991	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4830	0.00001279326991	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4835	0.00001271889043	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4840	0.00001271889043	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4845	0.00001271889043	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4850	0.00001271889043	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4855	0.00001271889043	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4860	0.00001271889043	0.00004366866624	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4865	0.00001271889043	0.00004359946075	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4870	0.00001264451095	0.00004359946075	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4875	0.00001264451095	0.00004359946075	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4880	0.00001264451095	0.00004359946075	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4885	0.00001257013148	0.00004359946075	0.00001719376102	0.00002667392197	0.0000164036613	0.00002693704274
4890	0.00001257013148	0.00004359946075	0.00001719376102	0.00002489566051	0.0000164036613	0.00002693704274
4895	0.00001257013148	0.00004359946075	0.00001719376102	0.00002489566051	0.0000164036613	0.00002154963419
4900	0.00001257013148	0.00004359946075	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4905	0.000012495752	0.00004359946075	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4910	0.000012495752	0.00004359946075	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4915	0.000012495752	0.00004359946075	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4920	0.000012495752	0.00004359946075	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4925	0.00001242137253	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4930	0.00001242137253	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4935	0.00001242137253	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4940	0.00001242137253	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4945	0.00001242137253	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4950	0.00001242137253	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4955	0.00001234699305	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4960	0.00001234699305	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4965	0.00001234699305	0.00004353025526	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4970	0.00001234699305	0.00004346104976	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4975	0.00001227261357	0.00004346104976	0.00001628882623	0.00002489566051	0.0000164036613	0.00002154963419
4980	0.00001227261357	0.00004346104976	0.00001628882623	0.00002311739904	0.00001366971775	0.00002154963419
4985	0.00001227261357	0.00004346104976	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
4990	0.00001227261357	0.00004346104976	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
4995	0.0000121982341	0.00004346104976	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5000	0.0000121982341	0.00004346104976	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5005	0.0000121982341	0.00004346104976	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5010	0.0000121982341	0.00004346104976	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5015	0.0000121982341	0.00004346104976	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5020	0.00001212385462	0.00004346104976	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5025	0.00001212385462	0.00004339184427	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5030	0.00001212385462	0.00004339184427	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5035	0.00001212385462	0.00004339184427	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5040	0.00001212385462	0.00004339184427	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5045	0.00001212385462	0.00004339184427	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5050	0.00001204947514	0.00004339184427	0.00001538389144	0.00002311739904	0.00001366971775	0.00002154963419
5055	0.00001204947514	0.00004339184427	0.00001447895665	0.00002311739904	0.00001366971775	0.00002154963419
5060	0.00001204947514	0.00004332263878	0.00001447895665	0.00002311739904	0.00001366971775	0.00002154963419
5065	0.00001204947514	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5070	0.00001204947514	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5075	0.00001197509567	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5080	0.00001197509567	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5085	0.00001197509567	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5090	0.00001197509567	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5095	0.00001190071619	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5100	0.00001190071619	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5105	0.00001190071619	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5110	0.00001190071619	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5115	0.00001190071619	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5120	0.00001190071619	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5125	0.00001182633672	0.00004332263878	0.00001447895665	0.00002133913758	0.00001366971775	0.00002154963419
5130	0.00001182633672	0.00004332263878	0.00001357402186	0.00002133913758	0.00001366971775	0.00002154963419
5135	0.00001182633672	0.00004332263878	0.00001357402186	0.00001956087611	0.00001366971775	0.00002154963419
5140	0.00001182633672	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00002154963419
5145	0.00001182633672	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00002154963419
5150	0.00001175195724	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00002154963419
5155	0.00001175195724	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5160	0.00001175195724	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5165	0.00001167757776	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5170	0.00001167757776	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5175	0.00001167757776	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5180	0.00001167757776	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5185	0.00001167757776	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5190	0.00001167757776	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5195	0.00001160319829	0.00004325343328	0.00001357402186	0.00001956087611	0.00001366971775	0.00001616222565
5200	0.00001160319829	0.00004325343328	0.00001357402186	0.00001956087611	0.0000109357742	0.00001616222565
5205	0.00001160319829	0.00004318422779	0.00001266908707	0.00001956087611	0.0000109357742	0.00001616222565
5210	0.00001160319829	0.00004318422779	0.00001266908707	0.00001956087611	0.0000109357742	0.00001616222565
5215	0.00001160319829	0.00004318422779	0.00001266908707	0.00001956087611	0.0000109357742	0.00001616222565
5220	0.00001160319829	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5225	0.00001160319829	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5230	0.00001152881881	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5235	0.00001152881881	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5240	0.00001152881881	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5245	0.00001152881881	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5250	0.00001152881881	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5255	0.00001152881881	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5260	0.00001145443934	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5265	0.00001145443934	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5270	0.00001145443934	0.00004318422779	0.00001266908707	0.00001778261465	0.0000109357742	0.00001616222565
5275	0.00001145443934	0.0000431150223	0.00001176415228	0.00001778261465	0.0000109357742	0.00001616222565
5280	0.00001145443934	0.0000431150223	0.00001176415228	0.00001778261465	0.0000109357742	0.00001616222565
5285	0.00001138005986	0.0000431150223	0.00001176415228	0.00001778261465	0.0000109357742	0.00001616222565
5290	0.00001138005986	0.0000431150223	0.00001176415228	0.00001778261465	0.0000109357742	0.00001616222565
5295	0.00001138005986	0.0000431150223	0.00001176415228	0.00001778261465	0.0000109357742	0.00001616222565
5300	0.00001138005986	0.0000431150223	0.00001176415228	0.00001778261465	0.0000109357742	0.00001616222565
5305	0.00001138005986	0.0000431150223	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5310	0.00001130568038	0.0000431150223	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5315	0.00001130568038	0.0000431150223	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5320	0.00001130568038	0.0000431150223	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5325	0.00001130568038	0.0000431150223	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5330	0.00001123130091	0.0000430458168	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5335	0.00001123130091	0.0000430458168	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5340	0.00001123130091	0.0000430458168	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5345	0.00001123130091	0.0000430458168	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5350	0.00001123130091	0.0000430458168	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5355	0.00001115692143	0.0000430458168	0.00001176415228	0.00001600435318	0.0000109357742	0.00001616222565
5360	0.00001115692143	0.0000430458168	0.00001085921748	0.00001600435318	0.0000109357742	0.00001616222565
5365	0.00001115692143	0.0000430458168	0.00001085921748	0.00001600435318	0.0000109357742	0.00001616222565
5370	0.00001115692143	0.0000430458168	0.00001085921748	0.00001600435318	0.0000109357742	0.00001616222565
5375	0.00001115692143	0.0000430458168	0.00001085921748	0.00001600435318	0.0000109357742	0.00001616222565
5380	0.00001115692143	0.0000430458168	0.00001085921748	0.00001600435318	0.0000109357742	0.00001616222565
5385	0.00001108254195	0.0000430458168	0.00001085921748	0.00001600435318	0.0000109357742	0.00001616222565
5390	0.00001108254195	0.00004297661131	0.00001085921748	0.00001600435318	0.0000109357742	0.00001616222565
5395	0.00001108254195	0.00004297661131	0.00001085921748	0.00001422609172	0.0000109357742	0.00001616222565
5400	0.00001108254195	0.00004297661131	0.00001085921748	0.00001422609172	0.0000109357742	0.00001616222565
5405	0.00001108254195	0.00004297661131	0.00001085921748	0.00001422609172	0.0000109357742	0.00001616222565
5410	0.00001108254195	0.00004297661131	0.00001085921748	0.00001422609172	0.0000109357742	0.00001616222565
5415	0.00001100816248	0.00004297661131	0.00001085921748	0.00001422609172	0.0000109357742	0.00001616222565
5420	0.00001100816248	0.00004297661131	0.00001085921748	0.00001422609172	0.000008201830649	0.00001616222565
5425	0.00001100816248	0.00004297661131	0.00001085921748	0.00001422609172	0.000008201830649	0.0000107748171
5430	0.00001100816248	0.00004297661131	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5435	0.00001100816248	0.00004297661131	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5440	0.00001100816248	0.00004290740582	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5445	0.000010933783	0.00004290740582	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5450	0.000010933783	0.00004290740582	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5455	0.000010933783	0.00004290740582	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5460	0.000010933783	0.00004290740582	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5465	0.000010933783	0.00004290740582	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5470	0.00001085940353	0.00004290740582	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5475	0.00001085940353	0.00004290740582	0.000009954282694	0.00001422609172	0.000008201830649	0.0000107748171
5480	0.00001085940353	0.00004290740582	0.000009954282694	0.00001244783025	0.000008201830649	0.0000107748171
5485	0.00001085940353	0.00004290740582	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5490	0.00001085940353	0.00004290740582	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5495	0.00001085940353	0.00004290740582	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5500	0.00001085940353	0.00004290740582	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5505	0.00001078502405	0.00004290740582	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5510	0.00001078502405	0.00004290740582	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5515	0.00001078502405	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5520	0.00001078502405	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5525	0.00001078502405	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5530	0.00001078502405	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5535	0.00001078502405	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5540	0.00001078502405	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5545	0.00001071064457	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5550	0.00001071064457	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5555	0.00001071064457	0.00004283820032	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5560	0.00001071064457	0.00004276899483	0.000009049347904	0.00001244783025	0.000008201830649	0.0000107748171
5565	0.00001071064457	0.00004276899483	0.000008144413114	0.00001244783025	0.000008201830649	0.0000107748171
5570	0.00001071064457	0.00004276899483	0.000008144413114	0.00001244783025	0.000008201830649	0.0000107748171
5575	0.00001071064457	0.00004276899483	0.000008144413114	0.00001244783025	0.000008201830649	0.0000107748171
5580	0.0000106362651	0.00004276899483	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5585	0.0000106362651	0.00004276899483	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5590	0.0000106362651	0.00004276899483	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5595	0.0000106362651	0.00004276899483	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5600	0.0000106362651	0.00004276899483	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5605	0.0000106362651	0.00004276899483	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5610	0.00001056188562	0.00004276899483	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5615	0.00001056188562	0.00004276899483	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5620	0.00001056188562	0.00004269978934	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5625	0.00001056188562	0.00004269978934	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5630	0.00001056188562	0.00004269978934	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5635	0.00001056188562	0.00004269978934	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5640	0.00001048750614	0.00004269978934	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5645	0.00001048750614	0.00004269978934	0.000008144413114	0.00001066956879	0.000008201830649	0.0000107748171
5650	0.00001048750614	0.00004269978934	0.000007239478323	0.00001066956879	0.000008201830649	0.0000107748171
5655	0.00001048750614	0.00004269978934	0.000007239478323	0.00001066956879	0.000008201830649	0.0000107748171
5660	0.00001048750614	0.00004269978934	0.000007239478323	0.00001066956879	0.000008201830649	0.0000107748171
5665	0.00001048750614	0.00004269978934	0.000007239478323	0.00001066956879	0.000008201830649	0.0000107748171
5670	0.00001048750614	0.00004269978934	0.000007239478323	0.00001066956879	0.000008201830649	0.0000107748171
5675	0.00001041312667	0.00004263058385	0.000007239478323	0.00001066956879	0.000008201830649	0.0000107748171
5680	0.00001041312667	0.00004263058385	0.000007239478323	0.000008891307324	0.000008201830649	0.0000107748171
5685	0.00001041312667	0.00004263058385	0.000007239478323	0.000008891307324	0.000008201830649	0.0000107748171
5690	0.00001041312667	0.00004263058385	0.000007239478323	0.000008891307324	0.000008201830649	0.0000107748171
5695	0.00001041312667	0.00004263058385	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5700	0.00001041312667	0.00004263058385	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5705	0.00001033874719	0.00004263058385	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5710	0.00001033874719	0.00004263058385	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5715	0.00001033874719	0.00004263058385	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5720	0.00001033874719	0.00004263058385	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5725	0.00001033874719	0.00004263058385	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5730	0.00001026436772	0.00004263058385	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5735	0.00001026436772	0.00004256137835	0.000007239478323	0.000008891307324	0.000005467887099	0.0000107748171
5740	0.00001026436772	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.0000107748171
5745	0.00001026436772	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.0000107748171
5750	0.00001026436772	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.0000107748171
5755	0.00001018998824	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.0000107748171
5760	0.00001018998824	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.0000107748171
5765	0.00001018998824	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5770	0.00001018998824	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5775	0.00001018998824	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5780	0.00001018998824	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5785	0.00001018998824	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5790	0.00001011560876	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5795	0.00001011560876	0.00004256137835	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5800	0.00001011560876	0.00004249217286	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5805	0.00001011560876	0.00004249217286	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5810	0.00001011560876	0.00004249217286	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5815	0.00001011560876	0.00004249217286	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5820	0.00001011560876	0.00004249217286	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5825	0.00001011560876	0.00004249217286	0.000006334543533	0.000008891307324	0.000005467887099	0.000005387408549
5830	0.00001011560876	0.00004249217286	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5835	0.00001004122929	0.00004249217286	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5840	0.00001004122929	0.00004249217286	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5845	0.00001004122929	0.00004249217286	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5850	0.00001004122929	0.00004249217286	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5855	0.00001004122929	0.00004249217286	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5860	0.00001004122929	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5865	0.00001004122929	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5870	0.00001004122929	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5875	0.000009966849811	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5880	0.000009966849811	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5885	0.000009966849811	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5890	0.000009966849811	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5895	0.000009966849811	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5900	0.000009966849811	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5905	0.000009892470335	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5910	0.000009892470335	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5915	0.000009892470335	0.00004242296737	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5920	0.000009892470335	0.00004235376187	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5925	0.000009892470335	0.00004235376187	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5930	0.000009892470335	0.00004235376187	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5935	0.000009818090859	0.00004235376187	0.000005429608742	0.00000711304586	0.000005467887099	0.000005387408549
5940	0.000009818090859	0.00004235376187	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5945	0.000009818090859	0.00004235376187	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5950	0.000009818090859	0.00004235376187	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5955	0.000009818090859	0.00004235376187	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5960	0.000009818090859	0.00004235376187	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5965	0.000009818090859	0.00004235376187	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5970	0.000009743711383	0.00004235376187	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5975	0.000009743711383	0.00004235376187	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5980	0.000009743711383	0.00004228455638	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5985	0.000009743711383	0.00004228455638	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5990	0.000009743711383	0.00004228455638	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
5995	0.000009743711383	0.00004228455638	0.000004524673952	0.00000711304586	0.000005467887099	0.000005387408549
6000	0.000009669331906	0.00004228455638	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6005	0.000009669331906	0.00004228455638	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6010	0.000009669331906	0.00004228455638	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6015	0.000009669331906	0.00004228455638	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6020	0.000009669331906	0.00004228455638	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6025	0.00000959495243	0.00004228455638	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6030	0.00000959495243	0.00004228455638	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6035	0.00000959495243	0.00004221535089	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6040	0.00000959495243	0.00004221535089	0.000004524673952	0.000005334784395	0.000005467887099	0.000005387408549
6045	0.00000959495243	0.00004221535089	0.000004524673952	0.000005334784395	0.00000273394355	0.000005387408549
6050	0.00000959495243	0.00004221535089	0.000004524673952	0.000005334784395	0.00000273394355	0.000005387408549
6055	0.00000959495243	0.00004221535089	0.000004524673952	0.000005334784395	0.00000273394355	0.000005387408549
6060	0.00000959495243	0.00004221535089	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6065	0.00000959495243	0.00004221535089	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6070	0.000009520572954	0.00004221535089	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6075	0.000009520572954	0.00004221535089	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6080	0.000009520572954	0.00004221535089	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6085	0.000009520572954	0.00004221535089	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6090	0.000009520572954	0.00004221535089	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6095	0.000009520572954	0.00004221535089	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6100	0.000009446193478	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6105	0.000009446193478	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6110	0.000009446193478	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6115	0.000009446193478	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6120	0.000009446193478	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6125	0.000009446193478	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6130	0.000009446193478	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6135	0.000009446193478	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6140	0.000009371814002	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6145	0.000009371814002	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6150	0.000009371814002	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6155	0.000009371814002	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6160	0.000009371814002	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6165	0.000009371814002	0.00004214614539	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6170	0.000009297434525	0.0000420769399	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6175	0.000009297434525	0.0000420769399	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6180	0.000009297434525	0.0000420769399	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6185	0.000009297434525	0.0000420769399	0.000003619739162	0.000005334784395	0.00000273394355	0.000005387408549
6190	0.000009297434525	0.0000420769399	0.000003619739162	0.00000355652293	0.00000273394355	0.000005387408549
6195	0.000009297434525	0.0000420769399	0.000003619739162	0.00000355652293	0.00000273394355	0.000005387408549
6200	0.000009223055049	0.0000420769399	0.000003619739162	0.00000355652293	0.00000273394355	0.000005387408549
6205	0.000009223055049	0.0000420769399	0.000003619739162	0.00000355652293	0.00000273394355	0.000005387408549
6210	0.000009223055049	0.0000420769399	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6215	0.000009223055049	0.0000420769399	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6220	0.000009223055049	0.0000420769399	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6225	0.000009223055049	0.0000420769399	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6230	0.000009223055049	0.0000420769399	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6235	0.000009223055049	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6240	0.000009148675573	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6245	0.000009148675573	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6250	0.000009148675573	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6255	0.000009148675573	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6260	0.000009148675573	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6265	0.000009148675573	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6270	0.000009148675573	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6275	0.000009074296097	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6280	0.000009074296097	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6285	0.000009074296097	0.00004200773441	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6290	0.000009074296097	0.00004193852891	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6295	0.000009074296097	0.00004193852891	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6300	0.000009074296097	0.00004193852891	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6305	0.000008999916621	0.00004193852891	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6310	0.000008999916621	0.00004193852891	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549
6315	0.000008999916621	0.00004193852891	0.000002714804371	0.00000355652293	0.00000273394355	0.000005387408549



==> data/mAP_detector/mAP_CHmetric_MobileNetV2_1.0_hier.txt <==
TrainingSet	mAP
10000	0.0669143594722
100000	0.218528592475
1000000 0.322406579466
14610229	0.335656656941	


==> data/mAP_detector/mAP_CHmetric_fasterRCNN_1.0.txt <==
TrainingSet	mAP
10000	0.308149740706
100000	0.512205178616
1000000	0.54463888312
14610229	0.577391873141


==> data/mAP_detector/mAP_CHmetric_fasterRCNN_1.0_hier.txt <==
TrainingSet	mAP
10000	0.261408924625
100000	0.462973563478
1000000	0.505293367482
14610229	0.543012994097	


==> data/vrd/acceptance_rate.tsv <==
index	rate	positive	positive_norm
0	1	1	0.000002668317466
1	1	1	0.000002668317466
2	1	4	0.00001067326986
3	1	5	0.00001334158733
4	1	1	0.000002668317466
5	1	1	0.000002668317466
6	1	2	0.000005336634931
7	1	14	0.00003735644452
8	1	10	0.00002668317466
9	1	1	0.000002668317466
10	1	6	0.00001600990479
11	1	5	0.00001334158733
12	1	7	0.00001867822226
13	1	1	0.000002668317466
14	1	4	0.00001067326986
15	1	28	0.00007471288904
16	1	1	0.000002668317466
17	0.997995992	1494	0.003986466294
18	0.9975165563	1205	0.003215322546
19	0.9870967742	153	0.0004082525723
20	0.9791496321	2395	0.00639062033
21	0.9523809524	140	0.0003735644452
22	0.9487179487	37	0.00009872774623
23	0.9295774648	264	0.000704435811
24	0.92125	737	0.001966549972
25	0.9166666667	11	0.00002935149212
26	0.9090909091	80	0.0002134653973
27	0.9047619048	57	0.0001520940955
28	0.9042553191	2550	0.006804209538
29	0.8960357049	3413	0.009106967511
30	0.8858447489	194	0.0005176535884
31	0.8857142857	62	0.0001654356829
32	0.8838709677	137	0.0003655594928
33	0.8770491803	535	0.001427549844
34	0.875	28	0.00007471288904
35	0.875	7	0.00001867822226
36	0.8571428571	6	0.00001600990479
37	0.841322314	509	0.00135817359
38	0.8333333333	5	0.00001334158733
39	0.8284671533	227	0.0006057080647
40	0.8279569892	77	0.0002054604449
41	0.8271186441	1464	0.00390641677
42	0.8181818182	9	0.00002401485719
43	0.8181818182	27	0.00007204457157
44	0.8130563798	548	0.001462237971
45	0.8095238095	17	0.00004536139692
46	0.8	4	0.00001067326986
47	0.7777777778	7	0.00001867822226
48	0.7777777778	14	0.00003735644452
49	0.7555555556	102	0.0002721683815
50	0.75	21	0.00005603466678
51	0.75	12	0.00003201980959
52	0.75	3	0.000008004952397
53	0.7480916031	98	0.0002614951116
54	0.7222222222	13	0.00003468812705
55	0.7095365544	5037	0.01344031507
56	0.6782945736	175	0.0004669555565
57	0.6746987952	56	0.0001494257781
58	0.6744186047	29	0.00007738120651
59	0.6720183486	293	0.0007818170175
60	0.6666666667	2	0.000005336634931
61	0.6666666667	2	0.000005336634931
62	0.6666666667	2	0.000005336634931
63	0.6666666667	20	0.00005336634931
64	0.6593406593	60	0.0001600990479
65	0.6546184739	163	0.0004349357469
66	0.6538461538	17	0.00004536139692
67	0.6530612245	32	0.0000853861589
68	0.6516089649	7472	0.0199376681
69	0.6479842675	659	0.00175842121
70	0.6470588235	44	0.0001174059685
71	0.6363636364	7	0.00001867822226
72	0.6351606805	336	0.0008965546685
73	0.6339285714	142	0.0003789010801
74	0.6230437129	2309	0.006161145028
75	0.6229431124	1325	0.003535520642
76	0.619047619	52	0.0001387525082
77	0.6183206107	162	0.0004322674294
78	0.6153035691	4672	0.0124663792
79	0.6113051762	5775	0.01540953336
80	0.61003861	158	0.0004215941596
81	0.6075073517	21072	0.05622678564
82	0.6071428571	17	0.00004536139692
83	0.6036789298	4332	0.01155915126
84	0.6022906793	1525	0.004069184135
85	0.6	6	0.00001600990479
86	0.5991253644	822	0.002193356957
87	0.5954198473	78	0.0002081287623
88	0.5855513308	154	0.0004109208897
89	0.5835078634	30647	0.08177592537
90	0.5825838103	1425	0.003802352389
91	0.5806451613	18	0.00004802971438
92	0.5769230769	45	0.000120074286
93	0.5757575758	38	0.0001013960637
94	0.5754948162	3053	0.008146373223
95	0.5714285714	4	0.00001067326986
96	0.5714285714	68	0.0001814455877
97	0.5693022979	38326	0.1022659352
98	0.5666666667	17	0.00004536139692
99	0.5625	9	0.00002401485719
100	0.5578144854	439	0.001171391367
101	0.5539443155	955	0.00254824318
102	0.5514705882	75	0.0002001238099
103	0.5454545455	6	0.00001600990479
104	0.53125	68	0.0001814455877
105	0.5297926151	5237	0.01397397857
106	0.5222222222	94	0.0002508218418
107	0.5206009913	13444	0.03587286001
108	0.512605042	122	0.0003255347308
109	0.512195122	21	0.00005603466678
110	0.5077764706	43161	0.1151672501
111	0.5055555556	91	0.0002428168894
112	0.50486618	415	0.001107351748
113	0.5035641813	19356	0.05164795287
114	0.5	2	0.000005336634931
115	0.5	2	0.000005336634931
116	0.5	2	0.000005336634931
117	0.5	1	0.000002668317466
118	0.4977777778	112	0.0002988515562
119	0.4949924127	4893	0.01305607736
120	0.4921875	126	0.0003362080007
121	0.4840336134	288	0.0007684754301
122	0.4838709677	15	0.00004002476199
123	0.4814814815	13	0.00003468812705
124	0.474025974	73	0.000194787175
125	0.4736842105	27	0.00007204457157
126	0.4735632184	206	0.0005496733979
127	0.4718374885	511	0.001363510225
128	0.4685314685	67	0.0001787772702
129	0.4666666667	7	0.00001867822226
130	0.4596774194	57	0.0001520940955
131	0.4571428571	16	0.00004269307945
132	0.4565217391	21	0.00005603466678
133	0.4545454545	45	0.000120074286
134	0.4510869565	166	0.0004429406993
135	0.4509803922	23	0.00006137130171
136	0.45	18	0.00004802971438
137	0.4493865031	293	0.0007818170175
138	0.4454545455	49	0.0001307475558
139	0.4395770393	291	0.0007764803825
140	0.4393939394	29	0.00007738120651
141	0.4378881988	141	0.0003762327627
142	0.4355400697	125	0.0003335396832
143	0.4285714286	3	0.000008004952397
144	0.4285714286	6	0.00001600990479
145	0.4264705882	29	0.00007738120651
146	0.4241816967	635	0.001694381591
147	0.4181818182	23	0.00006137130171
148	0.4074074074	11	0.00002935149212
149	0.405	81	0.0002161337147
150	0.4012605042	191	0.000509648636
151	0.4	60	0.0001600990479
152	0.4	2	0.000005336634931
153	0.4	2	0.000005336634931
154	0.4	4	0.00001067326986
155	0.4	2	0.000005336634931
156	0.4	4	0.00001067326986
157	0.3974895397	95	0.0002534901592
158	0.3911504425	221	0.0005896981599
159	0.3905359179	1370	0.003655594928
160	0.3896103896	60	0.0001600990479
161	0.3894645941	451	0.001203411177
162	0.3870967742	24	0.00006403961918
163	0.3870967742	12	0.00003201980959
164	0.3858388917	752	0.002006574734
165	0.3835078534	586	0.001563634035
166	0.3810444874	197	0.0005256585408
167	0.3770114943	164	0.0004376040644
168	0.375	3	0.000008004952397
169	0.375	9	0.00002401485719
170	0.3712400543	1913	0.005104491312
171	0.3684210526	14	0.00003735644452
172	0.3682432432	109	0.0002908466038
173	0.363889996	913	0.002436173846
174	0.3636363636	4	0.00001067326986
175	0.3609022556	48	0.0001280792384
176	0.3603603604	40	0.0001067326986
177	0.3569023569	212	0.0005656833027
178	0.3535353535	35	0.0000933911113
179	0.3529411765	6	0.00001600990479
180	0.3492647059	95	0.0002534901592
181	0.347826087	24	0.00006403961918
182	0.3434343434	34	0.00009072279384
183	0.3428571429	12	0.00003201980959
184	0.3333333333	1	0.000002668317466
185	0.3333333333	1	0.000002668317466
186	0.3333333333	1	0.000002668317466
187	0.3333333333	1	0.000002668317466
188	0.33203125	85	0.0002268069846
189	0.3290186125	3889	0.01037708662
190	0.3278688525	20	0.00005336634931
191	0.3277945619	217	0.0005790248901
192	0.3259493671	103	0.000274836699
193	0.3235071807	856	0.002284079751
194	0.3220338983	19	0.00005069803185
195	0.3195266272	270	0.0007204457157
196	0.3189542484	244	0.0006510694616
197	0.3181118522	620	0.001654356829
198	0.3180327869	194	0.0005176535884
199	0.3108108108	92	0.0002454852068
200	0.3076923077	8	0.00002134653973
201	0.3043478261	21	0.00005603466678
202	0.3025210084	72	0.0001921188575
203	0.2905405405	43	0.000114737651
204	0.2888096544	2106	0.005619476583
205	0.2857142857	6	0.00001600990479
206	0.284573435	36632	0.0977458054
207	0.2845117845	169	0.0004509456517
208	0.2755905512	35	0.0000933911113
209	0.275	11	0.00002935149212
210	0.2717391304	25	0.00006670793664
211	0.2663043478	98	0.0002614951116
212	0.2623906706	360	0.0009605942877
213	0.2608695652	6	0.00001600990479
214	0.25	4	0.00001067326986
215	0.24	6	0.00001600990479
216	0.2374784111	275	0.0007337873031
217	0.2352941176	8	0.00002134653973
218	0.2338709677	29	0.00007738120651
219	0.2310606061	61	0.0001627673654
220	0.2306805075	200	0.0005336634931
221	0.2286470144	605	0.001614332067
222	0.2262295082	138	0.0003682278103
223	0.2258064516	721	0.001923856893
224	0.2256476291	2979	0.00794891773
225	0.2248743719	179	0.0004776288264
226	0.223880597	30	0.00008004952397
227	0.2184115523	242	0.0006457328267
228	0.2183330445	1260	0.003362080007
229	0.2179487179	17	0.00004536139692
230	0.2159090909	19	0.00005069803185
231	0.2151898734	17	0.00004536139692
232	0.2142857143	33	0.00008805447637
233	0.2118005168	5984	0.01596721171
234	0.2083333333	5	0.00001334158733
235	0.2078431373	159	0.0004242624771
236	0.2058900047	7914	0.02111706442
237	0.2015050167	964	0.002572258037
238	0.2	3	0.000008004952397
239	0.2	1	0.000002668317466
240	0.2	1	0.000002668317466
241	0.1992935146	8632	0.02303291636
242	0.1927272727	53	0.0001414208257
243	0.1921979068	202	0.0005390001281
244	0.1875	54	0.0001440891431
245	0.1872843765	760	0.002027921274
246	0.186440678	11	0.00002935149212
247	0.1854545455	51	0.0001360841908
248	0.1819184123	165	0.0004402723818
249	0.1806722689	43	0.000114737651
250	0.1798561151	25	0.00006670793664
251	0.1797752809	80	0.0002134653973
252	0.1794871795	7	0.00001867822226
253	0.1735357918	80	0.0002134653973
254	0.1699345897	21875	0.05836944456
255	0.1671031954	319	0.0008511932716
256	0.1612903226	60	0.0001600990479
257	0.1547125074	261	0.0006964308586
258	0.1465378422	91	0.0002428168894
259	0.1428571429	3	0.000008004952397
260	0.1428571429	1	0.000002668317466
261	0.1388888889	45	0.000120074286
262	0.137254902	7	0.00001867822226
263	0.1351351351	20	0.00005336634931
264	0.1338912134	32	0.0000853861589
265	0.1304347826	3	0.000008004952397
266	0.1253490537	404	0.001078000256
267	0.1231527094	25	0.00006670793664
268	0.1220534311	233	0.0006217179695
269	0.1218487395	29	0.00007738120651
270	0.119805409	2906	0.007754130555
271	0.1176470588	2	0.000005336634931
272	0.1176470588	4	0.00001067326986
273	0.1157076858	551	0.001470242924
274	0.1147540984	7	0.00001867822226
275	0.1146118721	251	0.0006697476839
276	0.1111111111	2	0.000005336634931
277	0.1111111111	4	0.00001067326986
278	0.1074380165	65	0.0001734406353
279	0.1048951049	15	0.00004002476199
280	0.1025641026	4	0.00001067326986
281	0.0928250703	11949	0.0318837254
282	0.09261300992	84	0.0002241386671
283	0.09230769231	360	0.0009605942877
284	0.09194896612	209	0.0005576783503
285	0.09129066107	87	0.0002321436195
286	0.09090909091	1	0.000002668317466
287	0.08919078559	151	0.0004029159373
288	0.08454810496	29	0.00007738120651
289	0.08	2	0.000005336634931
290	0.07779171895	62	0.0001654356829
291	0.07142857143	3	0.000008004952397
292	0.06779661017	4	0.00001067326986
293	0.06666666667	1	0.000002668317466
294	0.06666666667	1	0.000002668317466
295	0.0652173913	3	0.000008004952397
296	0.06331471136	204	0.000544336763
297	0.06314797361	335	0.000893886351
298	0.05882352941	1	0.000002668317466
299	0.05877483444	71	0.0001894505401
300	0.0586	4981	0.0132908893
301	0.05856832972	27	0.00007204457157
302	0.05805843544	308	0.0008218417794
303	0.05601512645	474	0.001264782479
304	0.05418719212	11	0.00002935149212
305	0.04956268222	17	0.00004536139692
306	0.04594594595	17	0.00004536139692
307	0.04504504505	5	0.00001334158733
308	0.04411764706	6	0.00001600990479
309	0.04347826087	2	0.000005336634931
310	0.04347826087	1	0.000002668317466
311	0.04249812921	1363	0.003636916706
312	0.03558718861	30	0.00008004952397
313	0.03485254692	78	0.0002081287623
314	0.03299340132	55	0.0001467574606
315	0.03023117961	51	0.0001360841908
316	0.02921009325	213	0.0005683516202
317	0.02898550725	4	0.00001067326986
318	0.02857142857	1	0.000002668317466
319	0.02714932127	6	0.00001600990479
320	0.02591599643	58	0.000154762413
321	0.02523240372	133	0.0003548862229
322	0.01960784314	1	0.000002668317466
323	0.01298701299	2	0.000005336634931
324	0.01234567901	4	0.00001067326986
325	0.01176247391	62	0.0001654356829
326	0.0098	833	0.002222708449
327	0.007324975349	52	0.0001387525082
328	0.002234137623	5	0.00001334158733
329	0	0	0
330	0	0	0
331	0	0	0
332	0	0	0
333	0	0	0
334	0	0	0
335	0	0	0
336	0	0	0
337	0	0	0
338	0	0	0
339	0	0	0
340	0	0	0
341	0	0	0
342	0	0	0
343	0	0	0
344	0	0	0
345	0	0	0
346	0	0	0
347	0	0	0
348	0	0	0
349	0	0	0
350	0	0	0
351	0	0	0
352	0	0	0
353	0	0	0
354	0	0	0
355	0	0	0
356	0	0	0
357	0	0	0
358	0	0	0
359	0	0	0
360	0	0	0
361	0	0	0
362	0	0	0
363	0	0	0
364	0	0	0
365	0	0	0
366	0	0	0
367	0	0	0


==> data/vrd/num_anno_vs_acceptance.tsv <==
total	positive	index
85000	43161	0
67321	38326	1
128726	36632	2
52522	30647	3
128726	21875	4
34686	21072	5
38438	19356	6
25824	13444	7
128726	11949	8
43313	8632	9
38438	7914	10
11467	7472	11
28253	5984	12
9447	5775	13
9885	5237	14
7099	5037	15
85000	4981	16
9885	4893	17
7593	4672	18
7176	4332	19
11820	3889	20
3809	3413	21
5305	3053	22
13202	2979	23
24256	2906	24
2820	2550	25
2446	2395	26
3706	2309	27
7292	2106	28
5153	1913	29
2532	1525	30
1497	1494	31
1770	1464	32
2446	1425	33
3508	1370	34
32072	1363	35
2127	1325	36
5771	1260	37
1208	1205	38
4784	964	39
1724	955	40
2509	913	41
2646	856	42
85000	833	43
1372	822	44
4058	760	45
1949	752	46
800	737	47
3193	721	48
1017	659	49
1497	635	50
1949	620	51
2646	605	52
1528	586	53
4762	551	54
674	548	55
610	535	56
1083	511	57
605	509	58
8462	474	59
1158	451	60
787	439	61
822	415	62
3223	404	63
3900	360	64
1372	360	65
529	336	66
5305	335	67
1909	319	68
5305	308	69
436	293	70
652	293	71
662	291	72
595	288	73
1158	275	74
845	270	75
284	264	76
1687	261	77
2190	251	78
765	244	79
1108	242	80
1909	233	81
274	227	82
565	221	83
662	217	84
7292	213	85
594	212	86
2273	209	87
435	206	88
3222	204	89
1051	202	90
867	200	91
517	197	92
219	194	93
610	194	94
476	191	95
796	179	96
258	175	97
594	169	98
368	166	99
907	165	100
435	164	101
249	163	102
262	162	103
765	159	104
259	158	105
263	154	106
155	153	107
1693	151	108
224	142	109
322	141	110
147	140	111
610	138	112
155	137	113
5271	133	114
256	126	115
287	125	116
238	122	117
225	112	118
296	109	119
316	103	120
135	102	121
368	98	122
131	98	123
272	95	124
239	95	125
180	94	126
296	92	127
621	91	128
180	91	129
953	87	130
256	85	131
907	84	132
200	81	133
445	80	134
88	80	135
461	80	136
131	78	137
2238	78	138
93	77	139
136	75	140
154	73	141
238	72	142
1208	71	143
128	68	144
119	68	145
143	67	146
605	65	147
797	62	148
5271	62	149
70	62	150
264	61	151
154	60	152
372	60	153
150	60	154
91	60	155
2238	58	156
124	57	157
63	57	158
83	56	159
1667	55	160
288	54	161
275	53	162
84	52	163
7099	52	164
275	51	165
1687	51	166
110	49	167
133	48	168
324	45	169
78	45	170
99	45	171
68	44	172
148	43	173
238	43	174
111	40	175
66	38	176
39	37	177
99	35	178
127	35	179
99	34	180
154	33	181
49	32	182
239	32	183
134	30	184
843	30	185
68	29	186
124	29	187
238	29	188
43	29	189
66	29	190
343	29	191
32	28	192
28	28	193
461	27	194
33	27	195
57	27	196
92	25	197
203	25	198
139	25	199
62	24	200
69	24	201
51	23	202
55	23	203
41	21	204
69	21	205
28	21	206
46	21	207
61	20	208
30	20	209
148	20	210
59	19	211
88	19	212
31	18	213
40	18	214
21	17	215
343	17	216
30	17	217
370	17	218
79	17	219
26	17	220
28	17	221
78	17	222
35	16	223
31	15	224
143	15	225
38	14	226
14	14	227
18	14	228
27	13	229
18	13	230
31	12	231
16	12	232
35	12	233
40	11	234
203	11	235
59	11	236
27	11	237
12	11	238
10	10	239
11	9	240
24	9	241
16	9	242
26	8	243
34	8	244
61	7	245
9	7	246
51	7	247
39	7	248
11	7	249
7	7	250
15	7	251
8	7	252
23	6	253
136	6	254
25	6	255
10	6	256
6	6	257
11	6	258
14	6	259
221	6	260
21	6	261
7	6	262
17	6	263
6	5	264
5	5	265
5	5	266
24	5	267
111	5	268
2238	5	269
4	4	270
7	4	271
39	4	272
34	4	273
138	4	274
324	4	275
36	4	276
10	4	277
16	4	278
4	4	279
10	4	280
11	4	281
59	4	282
5	4	283
46	3	284
21	3	285
8	3	286
42	3	287
7	3	288
15	3	289
23	3	290
4	3	291
17	2	292
4	2	293
4	2	294
46	2	295
4	2	296
18	2	297
3	2	298
2	2	299
5	2	300
3	2	301
5	2	302
154	2	303
25	2	304
5	2	305
3	2	306
3	1	307
3	1	308
1	1	309
1	1	310
17	1	311
3	1	312
15	1	313
2	1	314
1	1	315
23	1	316
1	1	317
11	1	318
7	1	319
51	1	320
1	1	321
35	1	322
15	1	323
1	1	324
3	1	325
5	1	326
5	1	327
1	1	328
11	0	329
3	0	330
2	0	331
10	0	332
1	0	333
1	0	334
5	0	335
4	0	336
2	0	337
316	0	338
1	0	339
23	0	340
134	0	341
10	0	342
88	0	343
63	0	344
26	0	345
11	0	346
7	0	347
5	0	348
55	0	349
1	0	350
1	0	351
5	0	352
5	0	353
2	0	354
99	0	355
16	0	356
5	0	357
11	0	358
18	0	359
1	0	360
28	0	361
15	0	362
5	0	363
21	0	364
2	0	365
4	0	366
1	0	367


==> data/vrd/oid_vg_comparison.tsv <==
index	triplet	oid_freq	vg_freq
0	chair at table	38326	549
1	man at table	30647	1046
2	woman at table	21072	711
3	man on chair	8632	400
4	woman on chair	5984	265
5	chair at desk	5775	81
6	man hold guitar	5237	30
7	man play guitar	4893	40
8	girl at table	4332	478
9	man hold microphone	3889	45
10	wine glass on table	3413	310
11	man on bicycle	2979	374
12	man at desk	2309	67
13	man play drum	2106	1
14	woman hold microphone	1913	17
15	boy at table	1525	488
16	bottle on table	1464	1511
17	woman at desk	1325	28
18	man on motorcycle	1260	1139
19	girl on chair	964	201
20	man hold camera	955	556
21	woman on bicycle	760	148
22	woman hold guitar	752	3
23	coffee cup on table	737	86
24	man hold beer	721	48
25	woman play guitar	620	8
26	man on horse	605	960
27	man hold bottle	551	174
28	beer on table	548	85
29	man on bench	511	1988
30	woman wear handbag	451	8
31	woman hold camera	439	222
32	girl hold microphone	415	7
33	woman hold wine glass	404	43
34	man hold wine glass	360	56
35	girl at desk	336	23
36	man hold violin	291	6
37	woman on bench	288	1327
38	woman hold handbag	275	23
39	boy on bicycle	270	148
40	fork on table	264	603
41	woman play drum	261	2
42	boy on chair	242	188
43	man hold football	233	17
44	woman hold tennis racket	227	242
45	man hold mobile phone	221	3
46	man play violin	217	14
47	man hold drum	213	1
48	woman hold violin	212	2
49	woman hold bottle	209	69
50	girl hold guitar	206	6
51	woman hold beer	202	11
52	woman on motorcycle	200	500
53	man hold surfboard	197	643
54	mug on table	194	185
55	girl on bicycle	179	123
56	girl hold camera	175	142
57	woman play violin	169	16
58	girl hold mobile phone	166	2
59	girl play guitar	164	3
60	man hold tennis racket	163	451
61	woman on bed	162	250
62	woman on horse	159	424
63	boy at desk	142	23
64	man on bed	141	271
65	spoon on table	140	286
66	girl wear handbag	109	1
67	girl on bed	98	220
68	man play piano	95	3
69	man wear backpack	95	556
70	girl on bench	94	835
71	girl hold handbag	92	2
72	girl hold bottle	91	33
73	girl on horse	85	429
74	boy hold football	84	2
75	boy hold bottle	81	33
76	cat on bed	80	502
77	man hold coffee cup	80	9
78	woman hold racket	78	486
79	bottle on desk	77	147
80	cat on table	75	248
81	boy hold guitar	73	6
82	girl play violin	72	7
83	man hold racket	68	1085
84	coffee cup on desk	62	20
85	girl hold beer	61	12
86	boy play guitar	60	4
87	girl on motorcycle	60	403
88	girl hold wine glass	60	7
89	dog on bed	57	390
90	man wear ski	57	139
91	boy on bed	56	145
92	woman hold coffee cup	54	7
93	boy hold camera	52	117
94	woman hold drum	51	1
95	boy on bench	49	757
96	woman hold surfboard	48	177
97	dog on chair	45	63
98	cat on chair	40	250
99	mug on desk	37	60
100	man hold mug	35	8
101	boy on horse	35	391
102	woman hold suitcase	34	25
103	woman wear backpack	33	212
104	man hold backpack	32	39
105	man hold suitcase	30	40
106	man wear handbag	29	2
107	man hold ski	29	35
108	wine glass on coffee table	28	5
109	chopsticks on table	28	11
110	girl hold tennis racket	27	130
111	boy hold surfboard	27	179
112	girl hold drum	27	1
113	woman play piano	25	3
114	dog on table	25	46
115	girl hold surfboard	24	143
116	boy hold microphone	23	8
117	boy hold tennis racket	21	128
118	boy hold mobile phone	21	1
119	man wear snowboard	20	10
120	boy hold drum	20	1
121	girl hold coffee cup	19	2
122	girl play piano	19	1
123	boy hold beer	18	7
124	cat on desk	17	164
125	man hold handbag	17	4
126	boy play piano	17	8
127	boy on motorcycle	17	402
128	woman hold mug	17	9
129	bottle on coffee table	16	16
130	woman hold ski	15	23
131	coffee cup on coffee table	14	6
132	wine glass on desk	14	3
133	dog on bench	12	208
134	woman wear ski	12	83
135	boy play violin	11	7
136	dog on bicycle	11	8
137	dog unde table	11	3
138	knife on table	10	445
139	girl hold mug	9	6
140	man hold spoon	9	32
141	girl wear backpack	8	190
142	man hold snowboard	7	113
143	girl wear ski	7	68
144	girl hold racket	7	310
145	man hold chopsticks	7	3
146	woman hold tennis ball	7	14
147	beer on coffee table	7	1
148	man hits tennis ball	6	1
149	dog on motorcycle	6	54
150	boy wear backpack	6	182
151	girl hold suitcase	6	11
152	cat on motorcycle	6	12
153	cat unde table	6	12
154	mug on coffee table	6	4
155	cat unde chair	5	16
156	woman hold spoon	5	23
157	boy hold chopsticks	5	1
158	boy hold mug	4	4
159	beer on desk	4	2
160	dog unde chair	4	2
161	cat on bench	4	214
162	boy wear ski	4	69
163	man hold knife	4	182
164	girl hold backpack	4	9
165	boy hold racket	4	321
166	woman hold chopsticks	4	6
167	dog unde desk	3	9
168	boy hold wine glass	3	7
169	cat on sofa bed	3	1
170	woman hold fork	2	80
171	woman hold snowboard	2	51
172	girl hits tennis ball	2	3
173	girl hold chopsticks	2	2
174	man hold tennis ball	2	22
175	boy hold spoon	2	21
176	woman hold knife	2	137
177	woman hold backpack	2	17
178	girl hold fork	2	65
179	boy hold fork	1	52
180	boy hold suitcase	1	11
181	girl wear suitcase	1	1
182	man hold fork	1	103
183	man hold briefcase	1	22
184	girl hold ski	1	22
185	girl hold spoon	1	27
186	boy hold handbag	1	2
187	dog on desk	1	21
188	dog unde bench	1	11
189	boy hold knife	1	61
190	cat unde car	1	28
191	cat on coffee table	1	5
192	boy wear suitcase	1	1
193	girl hold snowboard	1	45
194	cat on oven	1	5

==> data/vrd/oid_vrd_comparison.tsv <==
index	f0_	oid_freq	vrd_freq
0	chair at table	38326	7
1	man at table	30647	41
2	woman at table	21072	41
3	man on chair	8632	111
4	woman on chair	5984	111
5	chair at desk	5775	4
6	girl at table	4332	41
7	man at desk	2309	4
8	boy at table	1525	41
9	bottle on table	1464	69
10	woman at desk	1325	4
11	man on motorcycle	1260	90
12	girl on chair	964	111
13	man hold camera	955	41
14	man on horse	605	38
15	man hold bottle	551	20
16	man on bench	511	106
17	woman hold camera	439	41
18	girl at desk	336	4
19	woman on bench	288	106
20	boy on chair	242	111
21	woman hold bottle	209	20
22	woman on motorcycle	200	90
23	man hold surfboard	197	33
24	girl hold camera	175	41
25	woman on bed	162	23
26	woman on horse	159	38
27	boy at desk	142	4
28	man on bed	141	23
29	girl on bed	98	23
30	girl on bench	94	106
31	girl hold bottle	91	20
32	girl on horse	85	38
33	boy hold bottle	81	20
34	cat on bed	80	3
35	bottle on desk	77	9
36	cat on table	75	7
37	girl on motorcycle	60	90
38	dog on bed	57	4
39	boy on bed	56	23
40	boy hold camera	52	41
41	boy on bench	49	106
42	woman hold surfboard	48	33
43	dog on chair	45	3
44	cat on chair	40	7
45	boy on horse	35	38
46	woman hold suitcase	34	4
47	man hold suitcase	30	4
48	boy hold surfboard	27	33
49	girl hold surfboard	24	33
50	man wear snowboard	20	6
51	boy on motorcycle	17	90
52	cat on desk	17	3
53	dog on bench	12	2
54	man hold snowboard	7	15
55	cat on motorcycle	6	1
56	girl hold suitcase	6	4
57	cat on bench	4	6
58	woman hold snowboard	2	15
59	boy hold suitcase	1	4
60	cat on oven	1	1
61	girl hold snowboard	1	15

==> data/vrd/triplets_count_oid.tsv <==
index	triplet	freq	normalzed_freq
0	Chair at Table	38326	3832.6
1	Man at Table	30647	3064.7
2	Woman at Table	21072	2107.2
3	Man on Chair	8632	863.2
4	Woman on Chair	5984	598.4
5	Chair at Desk	5775	577.5
6	Man holds Guitar	5237	523.7
7	Man plays Guitar	4893	489.3
8	Chair at Coffee table	4672	467.2
9	Girl at Table	4332	433.2
10	Man holds Microphone	3889	388.9
11	Wine glass on Table	3413	341.3
12	Man on Bicycle	2979	297.9
13	Man at Desk	2309	230.9
14	Man plays Drum	2106	210.6
15	Woman holds Microphone	1913	191.3
16	Boy at Table	1525	152.5
17	Bottle on Table	1464	146.4
18	Man inside_of Car	1363	136.3
19	Woman at Desk	1325	132.5
20	Man on Motorcycle	1260	126
21	Girl on Chair	964	96.4
22	Man holds Camera	955	95.5
23	Man interacts_with Dog	913	91.3
24	Man interacts_with Horse	856	85.6
25	Woman on Bicycle	760	76
26	Woman holds Guitar	752	75.2
27	Coffee cup on Table	737	73.7
28	Man holds Beer	721	72.1
29	Man at Coffee table	659	65.9
30	Woman plays Guitar	620	62
31	Man on Horse	605	60.5
32	Woman interacts_with Dog	586	58.6
33	Man holds Bottle	551	55.1
34	Beer on Table	548	54.8
35	Man on Bench	511	51.1
36	Woman inside_of Car	474	47.4
37	Woman wears Handbag	451	45.1
38	Woman holds Camera	439	43.9
39	Girl holds Microphone	415	41.5
40	Woman holds Wine glass	404	40.4
41	Man holds Wine glass	360	36
42	Girl at Desk	336	33.6
43	Man hits Football	319	31.9
44	Woman at Coffee table	293	29.3
45	Girl interacts_with Dog	293	29.3
46	Man holds Violin	291	29.1
47	Woman on Bench	288	28.8
48	Woman holds Handbag	275	27.5
49	Boy on Bicycle	270	27
50	Fork on Table	264	26.4
51	Woman plays Drum	261	26.1
52	Girl inside_of Car	251	25.1
53	Woman interacts_with Horse	244	24.4
54	Boy on Chair	242	24.2
55	Man holds Football	233	23.3
56	Woman holds Tennis racket	227	22.7
57	Man holds Mobile phone	221	22.1
58	Man plays Violin	217	21.7
59	Man holds Drum	213	21.3
60	Woman holds Violin	212	21.2
61	Woman holds Bottle	209	20.9
62	Girl holds Guitar	206	20.6
63	Woman holds Beer	202	20.2
64	Woman on Motorcycle	200	20
65	Man holds Surfboard	197	19.7
66	Mug on Table	194	19.4
67	Woman holds Mobile phone	191	19.1
68	Girl on Bicycle	179	17.9
69	Girl holds Camera	175	17.5
70	Woman plays Violin	169	16.9
71	Girl holds Mobile phone	166	16.6
72	Boy hits Football	165	16.5
73	Girl plays Guitar	164	16.4
74	Man holds Tennis racket	163	16.3
75	Woman on Bed	162	16.2
76	Woman on Horse	159	15.9
77	Man holds Table tennis racket	158	15.8
78	Man on Sofa bed	154	15.4
79	Boy at Desk	142	14.2
80	Man on Bed	141	14.1
81	Spoon on Table	140	14
82	Girl interacts_with Horse	126	12.6
83	Boy interacts_with Dog	125	12.5
84	Girl holds Violin	122	12.2
85	Man interacts_with Cat	112	11.2
86	Girl wears Handbag	109	10.9
87	Dog inside_of Car	103	10.3
88	Woman on Sofa bed	102	10.2
89	Man interacts_with Elephant	98	9.8
90	Girl on Bed	98	9.8
91	Man wears Backpack	95	9.5
92	Man plays Piano	95	9.5
93	Girl on Bench	94	9.4
94	Girl holds Handbag	92	9.2
95	Woman interacts_with Cat	91	9.1
96	Girl holds Bottle	91	9.1
97	Boy inside_of Car	87	8.7
98	Girl on Horse	85	8.5
99	Boy holds Football	84	8.4
100	Boy holds Bottle	81	8.1
101	Cat on Bed	80	8
102	Girl plays Drum	80	8
103	Man holds Coffee cup	80	8
104	Woman holds Racket	78	7.8
105	Bottle on Desk	77	7.7
106	Cat on Table	75	7.5
107	Boy holds Guitar	73	7.3
108	Girl plays Violin	72	7.2
109	Girl interacts_with Cat	68	6.8
110	Man holds Racket	68	6.8
111	Man holds Rugby ball	67	6.7
112	Man inside_of Van	62	6.2
113	Coffee cup on Desk	62	6.2
114	Girl holds Beer	61	6.1
115	Boy plays Guitar	60	6
116	Girl holds Wine glass	60	6
117	Girl on Motorcycle	60	6
118	Girl at Coffee table	60	6
119	Dog on Bed	57	5.7
120	Man wears Ski	57	5.7
121	Boy on Bed	56	5.6
122	Woman holds Coffee cup	54	5.4
123	Woman hits Football	53	5.3
124	Boy holds Camera	52	5.2
125	Woman holds Football	51	5.1
126	Woman holds Drum	51	5.1
127	Boy on Bench	49	4.9
128	Woman holds Surfboard	48	4.8
129	Boy interacts_with Horse	45	4.5
130	Dog on Chair	45	4.5
131	Woman holds Table tennis racket	45	4.5
132	Girl holds Flute	44	4.4
133	Girl holds Football	43	4.3
134	Boy plays Drum	43	4.3
135	Cat on Chair	40	4
136	Woman holds Flute	38	3.8
137	Mug on Desk	37	3.7
138	Man holds Mug	35	3.5
139	Boy on Horse	35	3.5
140	Woman holds Suitcase	34	3.4
141	Woman wears Backpack	33	3.3
142	Man holds Backpack	32	3.2
143	Girl on Sofa bed	32	3.2
144	Man holds Suitcase	30	3
145	Woman plays Flute	29	2.9
146	Man wears Handbag	29	2.9
147	Girl plays Flute	29	2.9
148	Man holds Ski	29	2.9
149	Girl hits Football	29	2.9
150	Boy interacts_with Cat	29	2.9
151	Wine glass on Coffee table	28	2.8
152	Chopsticks on Table	28	2.8
153	Girl holds Tennis racket	27	2.7
154	Boy holds Surfboard	27	2.7
155	Girl holds Drum	27	2.7
156	Woman plays Piano	25	2.5
157	Woman interacts_with Elephant	25	2.5
158	Dog on Table	25	2.5
159	Man holds Flute	24	2.4
160	Girl holds Surfboard	24	2.4
161	Boy holds Microphone	23	2.3
162	Man interacts_with Snake	23	2.3
163	Boy holds Mobile phone	21	2.1
164	Boy holds Tennis racket	21	2.1
165	Man interacts_with Monkey	21	2.1
166	Man plays Flute	21	2.1
167	Boy at Coffee table	20	2
168	Boy holds Drum	20	2
169	Man wears Snowboard	20	2
170	Girl plays Piano	19	1.9
171	Girl holds Coffee cup	19	1.9
172	Boy on Sofa bed	18	1.8
173	Boy holds Beer	18	1.8
174	Boy plays Piano	17	1.7
175	Man inside_of Taxi	17	1.7
176	Woman holds Mug	17	1.7
177	Dog on Sofa bed	17	1.7
178	Cat on Desk	17	1.7
179	Boy on Motorcycle	17	1.7
180	Boy interacts_with Snake	17	1.7
181	Man holds Handbag	17	1.7
182	Bottle on Coffee table	16	1.6
183	Man hits Rugby ball	15	1.5
184	Woman holds Ski	15	1.5
185	Wine glass on Desk	14	1.4
186	Coffee cup on Coffee table	14	1.4
187	Girl interacts_with Elephant	14	1.4
188	Woman interacts_with Snake	13	1.3
189	Boy holds Violin	13	1.3
190	Girl interacts_with Snake	12	1.2
191	Dog on Bench	12	1.2
192	Woman wears Ski	12	1.2
193	Man interacts_with Dolphin	11	1.1
194	Dog under Table	11	1.1
195	Dog on Bicycle	11	1.1
196	Boy plays Violin	11	1.1
197	Boy holds Table tennis racket	11	1.1
198	Knife on Table	10	1
199	Girl holds Mug	9	0.9
200	Girl holds Table tennis racket	9	0.9
201	Man holds Spoon	9	0.9
202	Boy interacts_with Elephant	8	0.8
203	Girl wears Backpack	8	0.8
204	Cat inside_of Car	7	0.7
205	Woman holds Tennis ball	7	0.7
206	Boy holds Rugby ball	7	0.7
207	Girl wears Ski	7	0.7
208	Man holds Chopsticks	7	0.7
209	Beer on Coffee table	7	0.7
210	Man holds Snowboard	7	0.7
211	Girl holds Racket	7	0.7
212	Man hits Tennis ball	6	0.6
213	Woman holds Rugby ball	6	0.6
214	Cat on Motorcycle	6	0.6
215	Boy wears Backpack	6	0.6
216	Dog on Motorcycle	6	0.6
217	Woman inside_of Van	6	0.6
218	Mug on Coffee table	6	0.6
219	Cat inside_of Suitcase	6	0.6
220	Girl holds Suitcase	6	0.6
221	Woman interacts_with Monkey	6	0.6
222	Cat under Table	6	0.6
223	Boy holds Chopsticks	5	0.5
224	Boy holds Coffee cup	5	0.5
225	Cat under Chair	5	0.5
226	Woman holds Spoon	5	0.5
227	Girl interacts_with Hamster	5	0.5
228	Dog under Chair	4	0.4
229	Woman interacts_with Dolphin	4	0.4
230	Cat on Bench	4	0.4
231	Boy holds Mug	4	0.4
232	Man holds Pretzel	4	0.4
233	Woman holds Chopsticks	4	0.4
234	Girl inside_of Van	4	0.4
235	Boy wears Ski	4	0.4
236	Man holds Knife	4	0.4
237	Beer on Desk	4	0.4
238	Boy holds Racket	4	0.4
239	Woman hits Tennis ball	4	0.4
240	Girl holds Backpack	4	0.4
241	Woman inside_of Taxi	4	0.4
242	Man wears Briefcase	3	0.3
243	Dog under Desk	3	0.3
244	Hamster on Motorcycle	3	0.3
245	Boy holds Wine glass	3	0.3
246	Dog under Coffee table	3	0.3
247	Girl interacts_with Monkey	3	0.3
248	Boy inside_of Van	3	0.3
249	Cat on Sofa bed	3	0.3
250	Girl holds Rugby ball	2	0.2
251	Woman holds Knife	2	0.2
252	Woman holds Fork	2	0.2
253	Man holds Tennis ball	2	0.2
254	Boy holds Spoon	2	0.2
255	Woman holds Backpack	2	0.2
256	Girl holds Chopsticks	2	0.2
257	Boy interacts_with Dolphin	2	0.2
258	Woman interacts_with Hamster	2	0.2
259	Boy interacts_with Monkey	2	0.2
260	Girl interacts_with Dolphin	2	0.2
261	Girl hits Tennis ball	2	0.2
262	Dog inside_of Van	2	0.2
263	Girl holds Fork	2	0.2
264	Woman holds Snowboard	2	0.2
265	Cat under Car	1	0.1
266	Cat on Oven	1	0.1
267	Dog under Bench	1	0.1
268	Boy holds Handbag	1	0.1
269	Boy plays Flute	1	0.1
270	Cat on Coffee table	1	0.1
271	Boy wears Suitcase	1	0.1
272	Boy holds Suitcase	1	0.1
273	Boy holds Flute	1	0.1
274	Cat inside_of Handbag	1	0.1
275	Girl holds Spoon	1	0.1
276	Girl holds Snowboard	1	0.1
277	Boy holds Knife	1	0.1
278	Girl wears Suitcase	1	0.1
279	Cat inside_of Backpack	1	0.1
280	Man holds Briefcase	1	0.1
281	Boy holds Fork	1	0.1
282	Cat on Microwave oven	1	0.1
283	Dog on Desk	1	0.1
284	Boy inside_of Taxi	1	0.1
285	Man holds Fork	1	0.1
286	Girl holds Ski	1	0.1

